A Scalable Two-Level Domain Decomposition Eigensolver for Periodic Schr\"odinger Eigenstates in Anisotropically Expanding Domains

Accelerating iterative eigenvalue algorithms is often achieved by employing a spectral shifting strategy. Unfortunately, improved shifting typically leads to a smaller eigenvalue for the resulting shifted operator, which in turn results in a high condition number of the underlying solution matrix, posing a major challenge for iterative linear solvers. This paper introduces a two-level domain decomposition preconditioner that addresses this issue for the linear Schr\"odinger eigenvalue problem, even in the presence of a vanishing eigenvalue gap in non-uniform, expanding domains. Since the quasi-optimal shift, which is already available as the solution to a spectral cell problem, is required for the eigenvalue solver, it is logical to also use its associated eigenfunction as a generator to construct a coarse space. We analyze the resulting two-level additive Schwarz preconditioner and obtain a condition number bound that is independent of the domain's anisotropy, despite the need for only one basis function per subdomain for the coarse solver. Several numerical examples are presented to illustrate its flexibility and efficiency.

==> plots/fused-iteration-numbers/data/its_adaptive_16.csv <==
0.0,0.049852505103649455
1.0,0.049852505103649455
2.0,0.049852505103649455
3.0,0.049852505103649455
4.0,0.015962667106194373
5.0,0.015962667106194373
6.0,0.015962667106194373
7.0,0.015962667106194373
8.0,0.015962667106194373
9.0,0.015962667106194373
10.0,0.015962667106194373
11.0,0.015962667106194373
12.0,0.015962667106194373
13.0,0.015962667106194373
14.0,0.0016143099298781603
15.0,0.0016143099298781603
16.0,0.0016143099298781603
17.0,0.0016143099298781603
18.0,0.0016143099298781603
19.0,0.0016143099298781603
20.0,0.0016143099298781603
21.0,0.0016143099298781603
22.0,0.0016143099298781603
23.0,0.0016143099298781603
24.0,0.0016143099298781603
25.0,0.0016143099298781603
26.0,0.0016143099298781603
27.0,0.0016143099298781603
28.0,0.0016143099298781603
29.0,0.00017080159829344584
30.0,0.00017080159829344584
31.0,0.00017080159829344584
32.0,0.00017080159829344584
33.0,0.00017080159829344584
34.0,0.00017080159829344584
35.0,0.00017080159829344584
36.0,0.00017080159829344584
37.0,0.00017080159829344584
38.0,0.00017080159829344584
39.0,0.00017080159829344584
40.0,0.00017080159829344584
41.0,0.00017080159829344584
42.0,0.00017080159829344584
43.0,0.00017080159829344584
44.0,0.00017080159829344584
45.0,0.00017080159829344584
46.0,0.00017080159829344584
47.0,0.00017080159829344584
48.0,0.00017080159829344584
49.0,0.00017080159829344584
50.0,0.00017080159829344584
51.0,4.74351328936282e-5
52.0,4.74351328936282e-5
53.0,4.74351328936282e-5
54.0,4.74351328936282e-5
55.0,4.74351328936282e-5
56.0,4.74351328936282e-5
57.0,4.74351328936282e-5
58.0,4.74351328936282e-5
59.0,4.74351328936282e-5
60.0,4.74351328936282e-5
61.0,4.74351328936282e-5
62.0,4.74351328936282e-5
63.0,4.74351328936282e-5
64.0,4.74351328936282e-5
65.0,4.74351328936282e-5
66.0,4.74351328936282e-5
67.0,4.74351328936282e-5
68.0,4.74351328936282e-5
69.0,4.74351328936282e-5
70.0,4.74351328936282e-5
71.0,4.74351328936282e-5
72.0,4.74351328936282e-5
73.0,4.74351328936282e-5
74.0,4.74351328936282e-5
75.0,4.74351328936282e-5
76.0,4.74351328936282e-5
77.0,4.74351328936282e-5
78.0,5.112099859840818e-6
79.0,5.112099859840818e-6
80.0,5.112099859840818e-6
81.0,5.112099859840818e-6
82.0,5.112099859840818e-6
83.0,5.112099859840818e-6
84.0,5.112099859840818e-6
85.0,5.112099859840818e-6
86.0,5.112099859840818e-6
87.0,5.112099859840818e-6
88.0,5.112099859840818e-6
89.0,5.112099859840818e-6
90.0,5.112099859840818e-6
91.0,5.112099859840818e-6
92.0,5.112099859840818e-6
93.0,5.112099859840818e-6
94.0,5.112099859840818e-6
95.0,5.112099859840818e-6
96.0,5.112099859840818e-6
97.0,5.112099859840818e-6
98.0,5.112099859840818e-6
99.0,5.112099859840818e-6
100.0,5.112099859840818e-6
101.0,5.112099859840818e-6
102.0,5.112099859840818e-6
103.0,5.112099859840818e-6
104.0,5.112099859840818e-6
105.0,5.112099859840818e-6
106.0,5.112099859840818e-6
107.0,5.112099859840818e-6
108.0,5.112099859840818e-6
109.0,5.112099859840818e-6
110.0,5.112099859840818e-6
111.0,3.6588930341480746e-7
112.0,3.6588930341480746e-7
113.0,3.6588930341480746e-7
114.0,3.6588930341480746e-7
115.0,3.6588930341480746e-7
116.0,3.6588930341480746e-7
117.0,3.6588930341480746e-7
118.0,3.6588930341480746e-7
119.0,3.6588930341480746e-7
120.0,3.6588930341480746e-7
121.0,3.6588930341480746e-7
122.0,3.6588930341480746e-7
123.0,3.6588930341480746e-7
124.0,3.6588930341480746e-7
125.0,3.6588930341480746e-7
126.0,3.6588930341480746e-7
127.0,3.6588930341480746e-7
128.0,3.6588930341480746e-7
129.0,3.6588930341480746e-7
130.0,3.6588930341480746e-7
131.0,3.6588930341480746e-7
132.0,3.6588930341480746e-7
133.0,3.6588930341480746e-7
134.0,3.6588930341480746e-7
135.0,3.6588930341480746e-7
136.0,3.6588930341480746e-7
137.0,3.6588930341480746e-7
138.0,3.6588930341480746e-7
139.0,3.6588930341480746e-7
140.0,3.6588930341480746e-7
141.0,3.6588930341480746e-7
142.0,3.6588930341480746e-7
143.0,3.6588930341480746e-7
144.0,3.6588930341480746e-7
145.0,3.6588930341480746e-7
146.0,3.6588930341480746e-7
147.0,3.6588930341480746e-7
148.0,3.6588930341480746e-7
149.0,2.7205725632047876e-8
150.0,2.7205725632047876e-8
151.0,2.7205725632047876e-8
152.0,2.7205725632047876e-8
153.0,2.7205725632047876e-8
154.0,2.7205725632047876e-8
155.0,2.7205725632047876e-8
156.0,2.7205725632047876e-8
157.0,2.7205725632047876e-8
158.0,2.7205725632047876e-8
159.0,2.7205725632047876e-8
160.0,2.7205725632047876e-8
161.0,2.7205725632047876e-8
162.0,2.7205725632047876e-8
163.0,2.7205725632047876e-8
164.0,2.7205725632047876e-8
165.0,2.7205725632047876e-8
166.0,2.7205725632047876e-8
167.0,2.7205725632047876e-8
168.0,2.7205725632047876e-8
169.0,2.7205725632047876e-8
170.0,2.7205725632047876e-8
171.0,2.7205725632047876e-8
172.0,2.7205725632047876e-8
173.0,2.7205725632047876e-8
174.0,2.7205725632047876e-8
175.0,2.7205725632047876e-8
176.0,2.7205725632047876e-8
177.0,2.7205725632047876e-8
178.0,2.7205725632047876e-8
179.0,2.7205725632047876e-8
180.0,2.7205725632047876e-8
181.0,2.7205725632047876e-8
182.0,2.7205725632047876e-8
183.0,2.7205725632047876e-8
184.0,2.7205725632047876e-8
185.0,2.7205725632047876e-8
186.0,2.7205725632047876e-8
187.0,2.7205725632047876e-8
188.0,2.7205725632047876e-8
189.0,2.7205725632047876e-8
190.0,2.7205725632047876e-8
191.0,2.7205725632047876e-8
192.0,2.7205725632047876e-8
193.0,5.81059750282952e-9


==> plots/fused-iteration-numbers/data/its_adaptive_32.csv <==
0.0,0.04874770549030504
1.0,0.12942770703977038
2.0,0.12942770703977038
3.0,0.12942770703977038
4.0,0.12942770703977038
5.0,0.12942770703977038
6.0,0.0028575917115608047
7.0,0.0028575917115608047
8.0,0.0028575917115608047
9.0,0.0028575917115608047
10.0,0.0028575917115608047
11.0,0.0028575917115608047
12.0,0.0028575917115608047
13.0,0.0028575917115608047
14.0,0.0028575917115608047
15.0,0.0028575917115608047
16.0,0.0028575917115608047
17.0,0.0028575917115608047
18.0,0.0028575917115608047
19.0,0.0028575917115608047
20.0,0.0028575917115608047
21.0,0.0028575917115608047
22.0,0.0028575917115608047
23.0,0.0001339627239021895
24.0,0.0001339627239021895
25.0,0.0001339627239021895
26.0,0.0001339627239021895
27.0,0.0001339627239021895
28.0,0.0001339627239021895
29.0,0.0001339627239021895
30.0,0.0001339627239021895
31.0,0.0001339627239021895
32.0,0.0001339627239021895
33.0,0.0001339627239021895
34.0,0.0001339627239021895
35.0,0.0001339627239021895
36.0,0.0001339627239021895
37.0,0.0001339627239021895
38.0,0.0001339627239021895
39.0,0.0001339627239021895
40.0,0.0001339627239021895
41.0,0.0001339627239021895
42.0,0.0001339627239021895
43.0,0.0001339627239021895
44.0,0.0001339627239021895
45.0,0.0001339627239021895
46.0,2.1856109956972437e-5
47.0,2.1856109956972437e-5
48.0,2.1856109956972437e-5
49.0,2.1856109956972437e-5
50.0,2.1856109956972437e-5
51.0,2.1856109956972437e-5
52.0,2.1856109956972437e-5
53.0,2.1856109956972437e-5
54.0,2.1856109956972437e-5
55.0,2.1856109956972437e-5
56.0,2.1856109956972437e-5
57.0,2.1856109956972437e-5
58.0,2.1856109956972437e-5
59.0,2.1856109956972437e-5
60.0,2.1856109956972437e-5
61.0,2.1856109956972437e-5
62.0,2.1856109956972437e-5
63.0,2.1856109956972437e-5
64.0,2.1856109956972437e-5
65.0,2.1856109956972437e-5
66.0,2.1856109956972437e-5
67.0,2.1856109956972437e-5
68.0,2.1856109956972437e-5
69.0,2.1856109956972437e-5
70.0,2.1856109956972437e-5
71.0,2.1856109956972437e-5
72.0,2.1856109956972437e-5
73.0,2.1856109956972437e-5
74.0,4.712399390639329e-6
75.0,4.712399390639329e-6
76.0,4.712399390639329e-6
77.0,4.712399390639329e-6
78.0,4.712399390639329e-6
79.0,4.712399390639329e-6
80.0,4.712399390639329e-6
81.0,4.712399390639329e-6
82.0,4.712399390639329e-6
83.0,4.712399390639329e-6
84.0,4.712399390639329e-6
85.0,4.712399390639329e-6
86.0,4.712399390639329e-6
87.0,4.712399390639329e-6
88.0,4.712399390639329e-6
89.0,4.712399390639329e-6
90.0,4.712399390639329e-6
91.0,4.712399390639329e-6
92.0,4.712399390639329e-6
93.0,4.712399390639329e-6
94.0,4.712399390639329e-6
95.0,4.712399390639329e-6
96.0,4.712399390639329e-6
97.0,4.712399390639329e-6
98.0,4.712399390639329e-6
99.0,4.712399390639329e-6
100.0,4.712399390639329e-6
101.0,4.712399390639329e-6
102.0,4.712399390639329e-6
103.0,4.712399390639329e-6
104.0,4.712399390639329e-6
105.0,4.712399390639329e-6
106.0,4.712399390639329e-6
107.0,3.796340202354219e-7
108.0,3.796340202354219e-7
109.0,3.796340202354219e-7
110.0,3.796340202354219e-7
111.0,3.796340202354219e-7
112.0,3.796340202354219e-7
113.0,3.796340202354219e-7
114.0,3.796340202354219e-7
115.0,3.796340202354219e-7
116.0,3.796340202354219e-7
117.0,3.796340202354219e-7
118.0,3.796340202354219e-7
119.0,3.796340202354219e-7
120.0,3.796340202354219e-7
121.0,3.796340202354219e-7
122.0,3.796340202354219e-7
123.0,3.796340202354219e-7
124.0,3.796340202354219e-7
125.0,3.796340202354219e-7
126.0,3.796340202354219e-7
127.0,3.796340202354219e-7
128.0,3.796340202354219e-7
129.0,3.796340202354219e-7
130.0,3.796340202354219e-7
131.0,3.796340202354219e-7
132.0,3.796340202354219e-7
133.0,3.796340202354219e-7
134.0,3.796340202354219e-7
135.0,3.796340202354219e-7
136.0,3.796340202354219e-7
137.0,3.796340202354219e-7
138.0,3.796340202354219e-7
139.0,3.796340202354219e-7
140.0,3.796340202354219e-7
141.0,3.796340202354219e-7
142.0,3.796340202354219e-7
143.0,3.796340202354219e-7
144.0,3.796340202354219e-7
145.0,3.796340202354219e-7
146.0,3.796340202354219e-7
147.0,3.069849884962949e-8
148.0,3.069849884962949e-8
149.0,3.069849884962949e-8
150.0,3.069849884962949e-8
151.0,3.069849884962949e-8
152.0,3.069849884962949e-8
153.0,3.069849884962949e-8
154.0,3.069849884962949e-8
155.0,3.069849884962949e-8
156.0,3.069849884962949e-8
157.0,3.069849884962949e-8
158.0,3.069849884962949e-8
159.0,3.069849884962949e-8
160.0,3.069849884962949e-8
161.0,3.069849884962949e-8
162.0,3.069849884962949e-8
163.0,3.069849884962949e-8
164.0,3.069849884962949e-8
165.0,3.069849884962949e-8
166.0,3.069849884962949e-8
167.0,3.069849884962949e-8
168.0,3.069849884962949e-8
169.0,3.069849884962949e-8
170.0,3.069849884962949e-8
171.0,3.069849884962949e-8
172.0,3.069849884962949e-8
173.0,3.069849884962949e-8
174.0,3.069849884962949e-8
175.0,3.069849884962949e-8
176.0,3.069849884962949e-8
177.0,3.069849884962949e-8
178.0,3.069849884962949e-8
179.0,3.069849884962949e-8
180.0,3.069849884962949e-8
181.0,3.069849884962949e-8
182.0,3.069849884962949e-8
183.0,3.069849884962949e-8
184.0,3.069849884962949e-8
185.0,3.069849884962949e-8
186.0,3.069849884962949e-8
187.0,3.069849884962949e-8
188.0,3.069849884962949e-8
189.0,3.069849884962949e-8
190.0,3.069849884962949e-8
191.0,3.069849884962949e-8
192.0,3.069849884962949e-8
193.0,3.069849884962949e-8
194.0,1.873469403534421e-9


==> plots/fused-iteration-numbers/data/its_adaptive_4.csv <==
0.0,0.055879836826425264
1.0,0.055879836826425264
2.0,0.055879836826425264
3.0,0.055879836826425264
4.0,0.055879836826425264
5.0,0.039325844801467336
6.0,0.039325844801467336
7.0,0.039325844801467336
8.0,0.039325844801467336
9.0,0.039325844801467336
10.0,0.039325844801467336
11.0,0.00560334681641335
12.0,0.00560334681641335
13.0,0.00560334681641335
14.0,0.00560334681641335
15.0,0.00560334681641335
16.0,0.00560334681641335
17.0,0.00560334681641335
18.0,0.00560334681641335
19.0,0.0005572319193276537
20.0,0.0005572319193276537
21.0,0.0005572319193276537
22.0,0.0005572319193276537
23.0,0.0005572319193276537
24.0,0.0005572319193276537
25.0,0.0005572319193276537
26.0,0.0005572319193276537
27.0,0.0005572319193276537
28.0,0.0005572319193276537
29.0,0.0005572319193276537
30.0,0.0005572319193276537
31.0,0.0005572319193276537
32.0,6.497164487089732e-5
33.0,6.497164487089732e-5
34.0,6.497164487089732e-5
35.0,6.497164487089732e-5
36.0,6.497164487089732e-5
37.0,6.497164487089732e-5
38.0,6.497164487089732e-5
39.0,6.497164487089732e-5
40.0,6.497164487089732e-5
41.0,6.497164487089732e-5
42.0,6.497164487089732e-5
43.0,6.497164487089732e-5
44.0,6.497164487089732e-5
45.0,6.497164487089732e-5
46.0,6.497164487089732e-5
47.0,6.497164487089732e-5
48.0,6.497164487089732e-5
49.0,6.497164487089732e-5
50.0,1.0199907838390827e-5
51.0,1.0199907838390827e-5
52.0,1.0199907838390827e-5
53.0,1.0199907838390827e-5
54.0,1.0199907838390827e-5
55.0,1.0199907838390827e-5
56.0,1.0199907838390827e-5
57.0,1.0199907838390827e-5
58.0,1.0199907838390827e-5
59.0,1.0199907838390827e-5
60.0,1.0199907838390827e-5
61.0,1.0199907838390827e-5
62.0,1.0199907838390827e-5
63.0,1.0199907838390827e-5
64.0,1.0199907838390827e-5
65.0,1.0199907838390827e-5
66.0,1.0199907838390827e-5
67.0,1.0199907838390827e-5
68.0,1.0199907838390827e-5
69.0,1.0199907838390827e-5
70.0,3.5033388668156687e-6
71.0,3.5033388668156687e-6
72.0,3.5033388668156687e-6
73.0,3.5033388668156687e-6
74.0,3.5033388668156687e-6
75.0,3.5033388668156687e-6
76.0,3.5033388668156687e-6
77.0,3.5033388668156687e-6
78.0,3.5033388668156687e-6
79.0,3.5033388668156687e-6
80.0,3.5033388668156687e-6
81.0,3.5033388668156687e-6
82.0,3.5033388668156687e-6
83.0,3.5033388668156687e-6
84.0,3.5033388668156687e-6
85.0,3.5033388668156687e-6
86.0,3.5033388668156687e-6
87.0,3.5033388668156687e-6
88.0,3.5033388668156687e-6
89.0,3.5033388668156687e-6
90.0,3.5033388668156687e-6
91.0,3.5033388668156687e-6
92.0,3.748969645311705e-7
93.0,3.748969645311705e-7
94.0,3.748969645311705e-7
95.0,3.748969645311705e-7
96.0,3.748969645311705e-7
97.0,3.748969645311705e-7
98.0,3.748969645311705e-7
99.0,3.748969645311705e-7
100.0,3.748969645311705e-7
101.0,3.748969645311705e-7
102.0,3.748969645311705e-7
103.0,3.748969645311705e-7
104.0,3.748969645311705e-7
105.0,3.748969645311705e-7
106.0,3.748969645311705e-7
107.0,3.748969645311705e-7
108.0,3.748969645311705e-7
109.0,3.748969645311705e-7
110.0,3.748969645311705e-7
111.0,3.748969645311705e-7
112.0,3.748969645311705e-7
113.0,3.748969645311705e-7
114.0,3.748969645311705e-7
115.0,3.748969645311705e-7
116.0,7.033785192805608e-8
117.0,7.033785192805608e-8
118.0,7.033785192805608e-8
119.0,7.033785192805608e-8
120.0,7.033785192805608e-8
121.0,7.033785192805608e-8
122.0,7.033785192805608e-8
123.0,7.033785192805608e-8
124.0,7.033785192805608e-8
125.0,7.033785192805608e-8
126.0,7.033785192805608e-8
127.0,7.033785192805608e-8
128.0,7.033785192805608e-8
129.0,7.033785192805608e-8
130.0,7.033785192805608e-8
131.0,7.033785192805608e-8
132.0,7.033785192805608e-8
133.0,7.033785192805608e-8
134.0,7.033785192805608e-8
135.0,7.033785192805608e-8
136.0,7.033785192805608e-8
137.0,7.033785192805608e-8
138.0,7.033785192805608e-8
139.0,7.033785192805608e-8
140.0,7.033785192805608e-8
141.0,7.033785192805608e-8
142.0,5.1812129574530126e-9


==> plots/fused-iteration-numbers/data/its_adaptive_8.csv <==
0.0,0.05197021744437584
1.0,0.05197021744437584
2.0,0.05197021744437584
3.0,0.05197021744437584
4.0,0.05197021744437584
5.0,0.029130756705120584
6.0,0.029130756705120584
7.0,0.029130756705120584
8.0,0.029130756705120584
9.0,0.029130756705120584
10.0,0.029130756705120584
11.0,0.029130756705120584
12.0,0.029130756705120584
13.0,0.004408927314885748
14.0,0.004408927314885748
15.0,0.004408927314885748
16.0,0.004408927314885748
17.0,0.004408927314885748
18.0,0.004408927314885748
19.0,0.004408927314885748
20.0,0.004408927314885748
21.0,0.004408927314885748
22.0,0.004408927314885748
23.0,0.0005158525085318922
24.0,0.0005158525085318922
25.0,0.0005158525085318922
26.0,0.0005158525085318922
27.0,0.0005158525085318922
28.0,0.0005158525085318922
29.0,0.0005158525085318922
30.0,0.0005158525085318922
31.0,0.0005158525085318922
32.0,0.0005158525085318922
33.0,0.0005158525085318922
34.0,0.0005158525085318922
35.0,0.0005158525085318922
36.0,0.0005158525085318922
37.0,0.0005158525085318922
38.0,0.0005158525085318922
39.0,0.0005158525085318922
40.0,0.0005158525085318922
41.0,0.00010822321491609479
42.0,0.00010822321491609479
43.0,0.00010822321491609479
44.0,0.00010822321491609479
45.0,0.00010822321491609479
46.0,0.00010822321491609479
47.0,0.00010822321491609479
48.0,0.00010822321491609479
49.0,0.00010822321491609479
50.0,0.00010822321491609479
51.0,0.00010822321491609479
52.0,0.00010822321491609479
53.0,0.00010822321491609479
54.0,0.00010822321491609479
55.0,0.00010822321491609479
56.0,0.00010822321491609479
57.0,0.00010822321491609479
58.0,0.00010822321491609479
59.0,0.00010822321491609479
60.0,0.00010822321491609479
61.0,0.00010822321491609479
62.0,0.00010822321491609479
63.0,0.00010822321491609479
64.0,1.5900432178040026e-5
65.0,1.5900432178040026e-5
66.0,1.5900432178040026e-5
67.0,1.5900432178040026e-5
68.0,1.5900432178040026e-5
69.0,1.5900432178040026e-5
70.0,1.5900432178040026e-5
71.0,1.5900432178040026e-5
72.0,1.5900432178040026e-5
73.0,1.5900432178040026e-5
74.0,1.5900432178040026e-5
75.0,1.5900432178040026e-5
76.0,1.5900432178040026e-5
77.0,1.5900432178040026e-5
78.0,1.5900432178040026e-5
79.0,1.5900432178040026e-5
80.0,1.5900432178040026e-5
81.0,1.5900432178040026e-5
82.0,1.5900432178040026e-5
83.0,1.5900432178040026e-5
84.0,1.5900432178040026e-5
85.0,1.5900432178040026e-5
86.0,1.5900432178040026e-5
87.0,1.5900432178040026e-5
88.0,1.5900432178040026e-5
89.0,1.5900432178040026e-5
90.0,1.63875805412287e-6
91.0,1.63875805412287e-6
92.0,1.63875805412287e-6
93.0,1.63875805412287e-6
94.0,1.63875805412287e-6
95.0,1.63875805412287e-6
96.0,1.63875805412287e-6
97.0,1.63875805412287e-6
98.0,1.63875805412287e-6
99.0,1.63875805412287e-6
100.0,1.63875805412287e-6
101.0,1.63875805412287e-6
102.0,1.63875805412287e-6
103.0,1.63875805412287e-6
104.0,1.63875805412287e-6
105.0,1.63875805412287e-6
106.0,1.63875805412287e-6
107.0,1.63875805412287e-6
108.0,1.63875805412287e-6
109.0,1.63875805412287e-6
110.0,1.63875805412287e-6
111.0,1.63875805412287e-6
112.0,1.63875805412287e-6
113.0,1.63875805412287e-6
114.0,1.63875805412287e-6
115.0,1.63875805412287e-6
116.0,1.63875805412287e-6
117.0,1.63875805412287e-6
118.0,1.63875805412287e-6
119.0,1.63875805412287e-6
120.0,3.465629575509973e-7
121.0,3.465629575509973e-7
122.0,3.465629575509973e-7
123.0,3.465629575509973e-7
124.0,3.465629575509973e-7
125.0,3.465629575509973e-7
126.0,3.465629575509973e-7
127.0,3.465629575509973e-7
128.0,3.465629575509973e-7
129.0,3.465629575509973e-7
130.0,3.465629575509973e-7
131.0,3.465629575509973e-7
132.0,3.465629575509973e-7
133.0,3.465629575509973e-7
134.0,3.465629575509973e-7
135.0,3.465629575509973e-7
136.0,3.465629575509973e-7
137.0,3.465629575509973e-7
138.0,3.465629575509973e-7
139.0,3.465629575509973e-7
140.0,3.465629575509973e-7
141.0,3.465629575509973e-7
142.0,3.465629575509973e-7
143.0,3.465629575509973e-7
144.0,3.465629575509973e-7
145.0,3.465629575509973e-7
146.0,3.465629575509973e-7
147.0,3.465629575509973e-7
148.0,3.465629575509973e-7
149.0,3.465629575509973e-7
150.0,3.465629575509973e-7
151.0,3.465629575509973e-7
152.0,3.465629575509973e-7
153.0,2.2065736459431494e-8
154.0,2.2065736459431494e-8
155.0,2.2065736459431494e-8
156.0,2.2065736459431494e-8
157.0,2.2065736459431494e-8
158.0,2.2065736459431494e-8
159.0,2.2065736459431494e-8
160.0,2.2065736459431494e-8
161.0,2.2065736459431494e-8
162.0,2.2065736459431494e-8
163.0,2.2065736459431494e-8
164.0,2.2065736459431494e-8
165.0,2.2065736459431494e-8
166.0,2.2065736459431494e-8
167.0,2.2065736459431494e-8
168.0,2.2065736459431494e-8
169.0,2.2065736459431494e-8
170.0,2.2065736459431494e-8
171.0,2.2065736459431494e-8
172.0,2.2065736459431494e-8
173.0,2.2065736459431494e-8
174.0,2.2065736459431494e-8
175.0,2.2065736459431494e-8
176.0,2.2065736459431494e-8
177.0,2.2065736459431494e-8
178.0,2.2065736459431494e-8
179.0,2.2065736459431494e-8
180.0,2.2065736459431494e-8
181.0,2.2065736459431494e-8
182.0,2.2065736459431494e-8
183.0,2.2065736459431494e-8
184.0,2.2065736459431494e-8
185.0,2.2065736459431494e-8
186.0,2.2065736459431494e-8
187.0,2.2065736459431494e-8
188.0,2.2065736459431494e-8
189.0,2.2065736459431494e-8
190.0,2.2065736459431494e-8
191.0,2.2065736459431494e-8
192.0,2.2065736459431494e-8
193.0,2.2065736459431494e-8
194.0,1.7186477211409737e-9


==> plots/fused-iteration-numbers/data/its_fixed_16.csv <==
0.0,0.049852505103649455
1.0,0.049852505103649455
2.0,0.049852505103649455
3.0,0.049852505103649455
4.0,0.049852505103649455
5.0,0.049852505103649455
6.0,0.049852505103649455
7.0,0.049852505103649455
8.0,0.049852505103649455
9.0,0.049852505103649455
10.0,0.049852505103649455
11.0,0.049852505103649455
12.0,0.049852505103649455
13.0,0.049852505103649455
14.0,0.049852505103649455
15.0,0.049852505103649455
16.0,0.049852505103649455
17.0,0.049852505103649455
18.0,0.049852505103649455
19.0,0.049852505103649455
20.0,0.049852505103649455
21.0,0.049852505103649455
22.0,0.049852505103649455
23.0,0.049852505103649455
24.0,0.049852505103649455
25.0,0.049852505103649455
26.0,0.049852505103649455
27.0,0.049852505103649455
28.0,0.049852505103649455
29.0,0.049852505103649455
30.0,0.049852505103649455
31.0,0.049852505103649455
32.0,0.049852505103649455
33.0,0.049852505103649455
34.0,0.049852505103649455
35.0,0.049852505103649455
36.0,0.049852505103649455
37.0,0.049852505103649455
38.0,0.049852505103649455
39.0,0.049852505103649455
40.0,0.049852505103649455
41.0,0.049852505103649455
42.0,0.049852505103649455
43.0,0.049852505103649455
44.0,0.049852505103649455
45.0,0.049852505103649455
46.0,0.049852505103649455
47.0,0.049852505103649455
48.0,0.049852505103649455
49.0,0.049852505103649455
50.0,0.049852505103649455
51.0,0.049852505103649455
52.0,0.049852505103649455
53.0,0.049852505103649455
54.0,0.049852505103649455
55.0,0.049852505103649455
56.0,0.049852505103649455
57.0,0.002138044672697136
58.0,0.002138044672697136
59.0,0.002138044672697136
60.0,0.002138044672697136
61.0,0.002138044672697136
62.0,0.002138044672697136
63.0,0.002138044672697136
64.0,0.002138044672697136
65.0,0.002138044672697136
66.0,0.002138044672697136
67.0,0.002138044672697136
68.0,0.002138044672697136
69.0,0.002138044672697136
70.0,0.002138044672697136
71.0,0.002138044672697136
72.0,0.002138044672697136
73.0,0.002138044672697136
74.0,0.002138044672697136
75.0,0.002138044672697136
76.0,0.002138044672697136
77.0,0.002138044672697136
78.0,0.002138044672697136
79.0,0.002138044672697136
80.0,0.002138044672697136
81.0,0.002138044672697136
82.0,0.002138044672697136
83.0,0.002138044672697136
84.0,0.002138044672697136
85.0,0.002138044672697136
86.0,0.002138044672697136
87.0,0.002138044672697136
88.0,0.002138044672697136
89.0,0.002138044672697136
90.0,0.002138044672697136
91.0,0.002138044672697136
92.0,0.002138044672697136
93.0,0.002138044672697136
94.0,0.002138044672697136
95.0,0.002138044672697136
96.0,0.002138044672697136
97.0,0.002138044672697136
98.0,0.002138044672697136
99.0,0.002138044672697136
100.0,0.002138044672697136
101.0,0.002138044672697136
102.0,0.002138044672697136
103.0,0.002138044672697136
104.0,0.002138044672697136
105.0,0.002138044672697136
106.0,0.002138044672697136
107.0,0.002138044672697136
108.0,0.002138044672697136
109.0,0.002138044672697136
110.0,0.002138044672697136
111.0,0.002138044672697136
112.0,0.002138044672697136
113.0,0.002138044672697136
114.0,0.002138044672697136
115.0,0.002138044672697136
116.0,0.002138044672697136
117.0,0.00030828719374956936
118.0,0.00030828719374956936
119.0,0.00030828719374956936
120.0,0.00030828719374956936
121.0,0.00030828719374956936
122.0,0.00030828719374956936
123.0,0.00030828719374956936
124.0,0.00030828719374956936
125.0,0.00030828719374956936
126.0,0.00030828719374956936
127.0,0.00030828719374956936
128.0,0.00030828719374956936
129.0,0.00030828719374956936
130.0,0.00030828719374956936
131.0,0.00030828719374956936
132.0,0.00030828719374956936
133.0,0.00030828719374956936
134.0,0.00030828719374956936
135.0,0.00030828719374956936
136.0,0.00030828719374956936
137.0,0.00030828719374956936
138.0,0.00030828719374956936
139.0,0.00030828719374956936
140.0,0.00030828719374956936
141.0,0.00030828719374956936
142.0,0.00030828719374956936
143.0,0.00030828719374956936
144.0,0.00030828719374956936
145.0,0.00030828719374956936
146.0,0.00030828719374956936
147.0,0.00030828719374956936
148.0,0.00030828719374956936
149.0,0.00030828719374956936
150.0,0.00030828719374956936
151.0,0.00030828719374956936
152.0,0.00030828719374956936
153.0,0.00030828719374956936
154.0,0.00030828719374956936
155.0,0.00030828719374956936
156.0,0.00030828719374956936
157.0,0.00030828719374956936
158.0,0.00030828719374956936
159.0,0.00030828719374956936
160.0,0.00030828719374956936
161.0,0.00030828719374956936
162.0,0.00030828719374956936
163.0,0.00030828719374956936
164.0,0.00030828719374956936
165.0,0.00030828719374956936
166.0,0.00030828719374956936
167.0,0.00030828719374956936
168.0,0.00030828719374956936
169.0,0.00030828719374956936
170.0,0.00030828719374956936
171.0,0.00030828719374956936
172.0,0.00030828719374956936
173.0,0.00030828719374956936
174.0,0.00030828719374956936
175.0,0.00030828719374956936
176.0,0.00030828719374956936
177.0,0.00030828719374956936
178.0,0.00030828719374956936
179.0,2.7851606550318938e-5
180.0,2.7851606550318938e-5
181.0,2.7851606550318938e-5
182.0,2.7851606550318938e-5
183.0,2.7851606550318938e-5
184.0,2.7851606550318938e-5
185.0,2.7851606550318938e-5
186.0,2.7851606550318938e-5
187.0,2.7851606550318938e-5
188.0,2.7851606550318938e-5
189.0,2.7851606550318938e-5
190.0,2.7851606550318938e-5
191.0,2.7851606550318938e-5
192.0,2.7851606550318938e-5
193.0,2.7851606550318938e-5
194.0,2.7851606550318938e-5
195.0,2.7851606550318938e-5
196.0,2.7851606550318938e-5
197.0,2.7851606550318938e-5
198.0,2.7851606550318938e-5
199.0,2.7851606550318938e-5
200.0,2.7851606550318938e-5
201.0,2.7851606550318938e-5
202.0,2.7851606550318938e-5
203.0,2.7851606550318938e-5
204.0,2.7851606550318938e-5
205.0,2.7851606550318938e-5
206.0,2.7851606550318938e-5
207.0,2.7851606550318938e-5
208.0,2.7851606550318938e-5
209.0,2.7851606550318938e-5
210.0,2.7851606550318938e-5
211.0,2.7851606550318938e-5
212.0,2.7851606550318938e-5
213.0,2.7851606550318938e-5
214.0,2.7851606550318938e-5
215.0,2.7851606550318938e-5
216.0,2.7851606550318938e-5
217.0,2.7851606550318938e-5
218.0,2.7851606550318938e-5
219.0,2.7851606550318938e-5
220.0,2.7851606550318938e-5
221.0,2.7851606550318938e-5
222.0,2.7851606550318938e-5
223.0,2.7851606550318938e-5
224.0,2.7851606550318938e-5
225.0,2.7851606550318938e-5
226.0,2.7851606550318938e-5
227.0,2.7851606550318938e-5
228.0,2.7851606550318938e-5
229.0,2.7851606550318938e-5
230.0,2.7851606550318938e-5
231.0,2.7851606550318938e-5
232.0,2.7851606550318938e-5
233.0,2.7851606550318938e-5
234.0,2.7851606550318938e-5
235.0,2.7851606550318938e-5
236.0,2.7851606550318938e-5
237.0,2.7851606550318938e-5
238.0,2.7851606550318938e-5
239.0,2.7851606550318938e-5
240.0,2.592751008512471e-6
241.0,2.592751008512471e-6
242.0,2.592751008512471e-6
243.0,2.592751008512471e-6
244.0,2.592751008512471e-6
245.0,2.592751008512471e-6
246.0,2.592751008512471e-6
247.0,2.592751008512471e-6
248.0,2.592751008512471e-6
249.0,2.592751008512471e-6
250.0,2.592751008512471e-6
251.0,2.592751008512471e-6
252.0,2.592751008512471e-6
253.0,2.592751008512471e-6
254.0,2.592751008512471e-6
255.0,2.592751008512471e-6
256.0,2.592751008512471e-6
257.0,2.592751008512471e-6
258.0,2.592751008512471e-6
259.0,2.592751008512471e-6
260.0,2.592751008512471e-6
261.0,2.592751008512471e-6
262.0,2.592751008512471e-6
263.0,2.592751008512471e-6
264.0,2.592751008512471e-6
265.0,2.592751008512471e-6
266.0,2.592751008512471e-6
267.0,2.592751008512471e-6
268.0,2.592751008512471e-6
269.0,2.592751008512471e-6
270.0,2.592751008512471e-6
271.0,2.592751008512471e-6
272.0,2.592751008512471e-6
273.0,2.592751008512471e-6
274.0,2.592751008512471e-6
275.0,2.592751008512471e-6
276.0,2.592751008512471e-6
277.0,2.592751008512471e-6
278.0,2.592751008512471e-6
279.0,2.592751008512471e-6
280.0,2.592751008512471e-6
281.0,2.592751008512471e-6
282.0,2.592751008512471e-6
283.0,2.592751008512471e-6
284.0,2.592751008512471e-6
285.0,2.592751008512471e-6
286.0,2.592751008512471e-6
287.0,2.592751008512471e-6
288.0,2.592751008512471e-6
289.0,2.592751008512471e-6
290.0,2.592751008512471e-6
291.0,2.592751008512471e-6
292.0,2.592751008512471e-6
293.0,2.592751008512471e-6
294.0,2.592751008512471e-6
295.0,2.592751008512471e-6
296.0,2.592751008512471e-6
297.0,2.592751008512471e-6
298.0,2.592751008512471e-6
299.0,2.592751008512471e-6
300.0,2.592751008512471e-6
301.0,1.0638868662548719e-7
302.0,1.0638868662548719e-7
303.0,1.0638868662548719e-7
304.0,1.0638868662548719e-7
305.0,1.0638868662548719e-7
306.0,1.0638868662548719e-7
307.0,1.0638868662548719e-7
308.0,1.0638868662548719e-7
309.0,1.0638868662548719e-7
310.0,1.0638868662548719e-7
311.0,1.0638868662548719e-7
312.0,1.0638868662548719e-7
313.0,1.0638868662548719e-7
314.0,1.0638868662548719e-7
315.0,1.0638868662548719e-7
316.0,1.0638868662548719e-7
317.0,1.0638868662548719e-7
318.0,1.0638868662548719e-7
319.0,1.0638868662548719e-7
320.0,1.0638868662548719e-7
321.0,1.0638868662548719e-7
322.0,1.0638868662548719e-7
323.0,1.0638868662548719e-7
324.0,1.0638868662548719e-7
325.0,1.0638868662548719e-7
326.0,1.0638868662548719e-7
327.0,1.0638868662548719e-7
328.0,1.0638868662548719e-7
329.0,1.0638868662548719e-7
330.0,1.0638868662548719e-7
331.0,1.0638868662548719e-7
332.0,1.0638868662548719e-7
333.0,1.0638868662548719e-7
334.0,1.0638868662548719e-7
335.0,1.0638868662548719e-7
336.0,1.0638868662548719e-7
337.0,1.0638868662548719e-7
338.0,1.0638868662548719e-7
339.0,1.0638868662548719e-7
340.0,1.0638868662548719e-7
341.0,1.0638868662548719e-7
342.0,1.0638868662548719e-7
343.0,1.0638868662548719e-7
344.0,1.0638868662548719e-7
345.0,1.0638868662548719e-7
346.0,1.0638868662548719e-7
347.0,1.0638868662548719e-7
348.0,1.0638868662548719e-7
349.0,1.0638868662548719e-7
350.0,1.0638868662548719e-7
351.0,1.0638868662548719e-7
352.0,1.0638868662548719e-7
353.0,1.0638868662548719e-7
354.0,1.0638868662548719e-7
355.0,1.0638868662548719e-7
356.0,1.0638868662548719e-7
357.0,1.0638868662548719e-7
358.0,1.0638868662548719e-7
359.0,1.0638868662548719e-7
360.0,1.0638868662548719e-7
361.0,2.9529588724492473e-9


==> plots/fused-iteration-numbers/data/its_fixed_32.csv <==
0.0,0.04874770549030504
1.0,0.04874770549030504
2.0,0.04874770549030504
3.0,0.04874770549030504
4.0,0.04874770549030504
5.0,0.04874770549030504
6.0,0.04874770549030504
7.0,0.04874770549030504
8.0,0.04874770549030504
9.0,0.04874770549030504
10.0,0.04874770549030504
11.0,0.04874770549030504
12.0,0.04874770549030504
13.0,0.04874770549030504
14.0,0.04874770549030504
15.0,0.04874770549030504
16.0,0.04874770549030504
17.0,0.04874770549030504
18.0,0.04874770549030504
19.0,0.04874770549030504
20.0,0.04874770549030504
21.0,0.04874770549030504
22.0,0.04874770549030504
23.0,0.04874770549030504
24.0,0.04874770549030504
25.0,0.04874770549030504
26.0,0.04874770549030504
27.0,0.04874770549030504
28.0,0.04874770549030504
29.0,0.04874770549030504
30.0,0.04874770549030504
31.0,0.04874770549030504
32.0,0.04874770549030504
33.0,0.04874770549030504
34.0,0.04874770549030504
35.0,0.04874770549030504
36.0,0.04874770549030504
37.0,0.04874770549030504
38.0,0.04874770549030504
39.0,0.04874770549030504
40.0,0.04874770549030504
41.0,0.04874770549030504
42.0,0.04874770549030504
43.0,0.04874770549030504
44.0,0.04874770549030504
45.0,0.04874770549030504
46.0,0.04874770549030504
47.0,0.04874770549030504
48.0,0.04874770549030504
49.0,0.04874770549030504
50.0,0.04874770549030504
51.0,0.04874770549030504
52.0,0.04874770549030504
53.0,0.04874770549030504
54.0,0.04874770549030504
55.0,0.04874770549030504
56.0,0.04874770549030504
57.0,0.04874770549030504
58.0,0.04874770549030504
59.0,0.04874770549030504
60.0,0.0005599465917624453
61.0,0.0005599465917624453
62.0,0.0005599465917624453
63.0,0.0005599465917624453
64.0,0.0005599465917624453
65.0,0.0005599465917624453
66.0,0.0005599465917624453
67.0,0.0005599465917624453
68.0,0.0005599465917624453
69.0,0.0005599465917624453
70.0,0.0005599465917624453
71.0,0.0005599465917624453
72.0,0.0005599465917624453
73.0,0.0005599465917624453
74.0,0.0005599465917624453
75.0,0.0005599465917624453
76.0,0.0005599465917624453
77.0,0.0005599465917624453
78.0,0.0005599465917624453
79.0,0.0005599465917624453
80.0,0.0005599465917624453
81.0,0.0005599465917624453
82.0,0.0005599465917624453
83.0,0.0005599465917624453
84.0,0.0005599465917624453
85.0,0.0005599465917624453
86.0,0.0005599465917624453
87.0,0.0005599465917624453
88.0,0.0005599465917624453
89.0,0.0005599465917624453
90.0,0.0005599465917624453
91.0,0.0005599465917624453
92.0,0.0005599465917624453
93.0,0.0005599465917624453
94.0,0.0005599465917624453
95.0,0.0005599465917624453
96.0,0.0005599465917624453
97.0,0.0005599465917624453
98.0,0.0005599465917624453
99.0,0.0005599465917624453
100.0,0.0005599465917624453
101.0,0.0005599465917624453
102.0,0.0005599465917624453
103.0,0.0005599465917624453
104.0,0.0005599465917624453
105.0,0.0005599465917624453
106.0,0.0005599465917624453
107.0,0.0005599465917624453
108.0,0.0005599465917624453
109.0,0.0005599465917624453
110.0,0.0005599465917624453
111.0,0.0005599465917624453
112.0,0.0005599465917624453
113.0,0.0005599465917624453
114.0,0.0005599465917624453
115.0,0.0005599465917624453
116.0,0.0005599465917624453
117.0,0.0005599465917624453
118.0,0.0005599465917624453
119.0,0.0005599465917624453
120.0,0.0005599465917624453
121.0,0.0005599465917624453
122.0,0.0005599465917624453
123.0,0.0005599465917624453
124.0,7.896372044360726e-5
125.0,7.896372044360726e-5
126.0,7.896372044360726e-5
127.0,7.896372044360726e-5
128.0,7.896372044360726e-5
129.0,7.896372044360726e-5
130.0,7.896372044360726e-5
131.0,7.896372044360726e-5
132.0,7.896372044360726e-5
133.0,7.896372044360726e-5
134.0,7.896372044360726e-5
135.0,7.896372044360726e-5
136.0,7.896372044360726e-5
137.0,7.896372044360726e-5
138.0,7.896372044360726e-5
139.0,7.896372044360726e-5
140.0,7.896372044360726e-5
141.0,7.896372044360726e-5
142.0,7.896372044360726e-5
143.0,7.896372044360726e-5
144.0,7.896372044360726e-5
145.0,7.896372044360726e-5
146.0,7.896372044360726e-5
147.0,7.896372044360726e-5
148.0,7.896372044360726e-5
149.0,7.896372044360726e-5
150.0,7.896372044360726e-5
151.0,7.896372044360726e-5
152.0,7.896372044360726e-5
153.0,7.896372044360726e-5
154.0,7.896372044360726e-5
155.0,7.896372044360726e-5
156.0,7.896372044360726e-5
157.0,7.896372044360726e-5
158.0,7.896372044360726e-5
159.0,7.896372044360726e-5
160.0,7.896372044360726e-5
161.0,7.896372044360726e-5
162.0,7.896372044360726e-5
163.0,7.896372044360726e-5
164.0,7.896372044360726e-5
165.0,7.896372044360726e-5
166.0,7.896372044360726e-5
167.0,7.896372044360726e-5
168.0,7.896372044360726e-5
169.0,7.896372044360726e-5
170.0,7.896372044360726e-5
171.0,7.896372044360726e-5
172.0,7.896372044360726e-5
173.0,7.896372044360726e-5
174.0,7.896372044360726e-5
175.0,7.896372044360726e-5
176.0,7.896372044360726e-5
177.0,7.896372044360726e-5
178.0,7.896372044360726e-5
179.0,7.896372044360726e-5
180.0,7.896372044360726e-5
181.0,7.896372044360726e-5
182.0,7.896372044360726e-5
183.0,7.896372044360726e-5
184.0,7.896372044360726e-5
185.0,7.896372044360726e-5
186.0,7.896372044360726e-5
187.0,7.896372044360726e-5
188.0,7.896372044360726e-5
189.0,7.896372044360726e-5
190.0,6.908756629881082e-6
191.0,6.908756629881082e-6
192.0,6.908756629881082e-6
193.0,6.908756629881082e-6
194.0,6.908756629881082e-6
195.0,6.908756629881082e-6
196.0,6.908756629881082e-6
197.0,6.908756629881082e-6
198.0,6.908756629881082e-6
199.0,6.908756629881082e-6
200.0,6.908756629881082e-6
201.0,6.908756629881082e-6
202.0,6.908756629881082e-6
203.0,6.908756629881082e-6
204.0,6.908756629881082e-6
205.0,6.908756629881082e-6
206.0,6.908756629881082e-6
207.0,6.908756629881082e-6
208.0,6.908756629881082e-6
209.0,6.908756629881082e-6
210.0,6.908756629881082e-6
211.0,6.908756629881082e-6
212.0,6.908756629881082e-6
213.0,6.908756629881082e-6
214.0,6.908756629881082e-6
215.0,6.908756629881082e-6
216.0,6.908756629881082e-6
217.0,6.908756629881082e-6
218.0,6.908756629881082e-6
219.0,6.908756629881082e-6
220.0,6.908756629881082e-6
221.0,6.908756629881082e-6
222.0,6.908756629881082e-6
223.0,6.908756629881082e-6
224.0,6.908756629881082e-6
225.0,6.908756629881082e-6
226.0,6.908756629881082e-6
227.0,6.908756629881082e-6
228.0,6.908756629881082e-6
229.0,6.908756629881082e-6
230.0,6.908756629881082e-6
231.0,6.908756629881082e-6
232.0,6.908756629881082e-6
233.0,6.908756629881082e-6
234.0,6.908756629881082e-6
235.0,6.908756629881082e-6
236.0,6.908756629881082e-6
237.0,6.908756629881082e-6
238.0,6.908756629881082e-6
239.0,6.908756629881082e-6
240.0,6.908756629881082e-6
241.0,6.908756629881082e-6
242.0,6.908756629881082e-6
243.0,6.908756629881082e-6
244.0,6.908756629881082e-6
245.0,6.908756629881082e-6
246.0,6.908756629881082e-6
247.0,6.908756629881082e-6
248.0,6.908756629881082e-6
249.0,6.908756629881082e-6
250.0,6.908756629881082e-6
251.0,6.908756629881082e-6
252.0,6.908756629881082e-6
253.0,6.908756629881082e-6
254.0,6.908756629881082e-6
255.0,6.827806631549017e-7
256.0,6.827806631549017e-7
257.0,6.827806631549017e-7
258.0,6.827806631549017e-7
259.0,6.827806631549017e-7
260.0,6.827806631549017e-7
261.0,6.827806631549017e-7
262.0,6.827806631549017e-7
263.0,6.827806631549017e-7
264.0,6.827806631549017e-7
265.0,6.827806631549017e-7
266.0,6.827806631549017e-7
267.0,6.827806631549017e-7
268.0,6.827806631549017e-7
269.0,6.827806631549017e-7
270.0,6.827806631549017e-7
271.0,6.827806631549017e-7
272.0,6.827806631549017e-7
273.0,6.827806631549017e-7
274.0,6.827806631549017e-7
275.0,6.827806631549017e-7
276.0,6.827806631549017e-7
277.0,6.827806631549017e-7
278.0,6.827806631549017e-7
279.0,6.827806631549017e-7
280.0,6.827806631549017e-7
281.0,6.827806631549017e-7
282.0,6.827806631549017e-7
283.0,6.827806631549017e-7
284.0,6.827806631549017e-7
285.0,6.827806631549017e-7
286.0,6.827806631549017e-7
287.0,6.827806631549017e-7
288.0,6.827806631549017e-7
289.0,6.827806631549017e-7
290.0,6.827806631549017e-7
291.0,6.827806631549017e-7
292.0,6.827806631549017e-7
293.0,6.827806631549017e-7
294.0,6.827806631549017e-7
295.0,6.827806631549017e-7
296.0,6.827806631549017e-7
297.0,6.827806631549017e-7
298.0,6.827806631549017e-7
299.0,6.827806631549017e-7
300.0,6.827806631549017e-7
301.0,6.827806631549017e-7
302.0,6.827806631549017e-7
303.0,6.827806631549017e-7
304.0,6.827806631549017e-7
305.0,6.827806631549017e-7
306.0,6.827806631549017e-7
307.0,6.827806631549017e-7
308.0,6.827806631549017e-7
309.0,6.827806631549017e-7
310.0,6.827806631549017e-7
311.0,6.827806631549017e-7
312.0,6.827806631549017e-7
313.0,6.827806631549017e-7
314.0,6.827806631549017e-7
315.0,6.827806631549017e-7
316.0,6.827806631549017e-7
317.0,6.827806631549017e-7
318.0,6.827806631549017e-7
319.0,6.827806631549017e-7
320.0,6.827806631549017e-7
321.0,6.827806631549017e-7
322.0,3.4558610092730646e-8
323.0,3.4558610092730646e-8
324.0,3.4558610092730646e-8
325.0,3.4558610092730646e-8
326.0,3.4558610092730646e-8
327.0,3.4558610092730646e-8
328.0,3.4558610092730646e-8
329.0,3.4558610092730646e-8
330.0,3.4558610092730646e-8
331.0,3.4558610092730646e-8
332.0,3.4558610092730646e-8
333.0,3.4558610092730646e-8
334.0,3.4558610092730646e-8
335.0,3.4558610092730646e-8
336.0,3.4558610092730646e-8
337.0,3.4558610092730646e-8
338.0,3.4558610092730646e-8
339.0,3.4558610092730646e-8
340.0,3.4558610092730646e-8
341.0,3.4558610092730646e-8
342.0,3.4558610092730646e-8
343.0,3.4558610092730646e-8
344.0,3.4558610092730646e-8
345.0,3.4558610092730646e-8
346.0,3.4558610092730646e-8
347.0,3.4558610092730646e-8
348.0,3.4558610092730646e-8
349.0,3.4558610092730646e-8
350.0,3.4558610092730646e-8
351.0,3.4558610092730646e-8
352.0,3.4558610092730646e-8
353.0,3.4558610092730646e-8
354.0,3.4558610092730646e-8
355.0,3.4558610092730646e-8
356.0,3.4558610092730646e-8
357.0,3.4558610092730646e-8
358.0,3.4558610092730646e-8
359.0,3.4558610092730646e-8
360.0,3.4558610092730646e-8
361.0,3.4558610092730646e-8
362.0,3.4558610092730646e-8
363.0,3.4558610092730646e-8
364.0,3.4558610092730646e-8
365.0,3.4558610092730646e-8
366.0,3.4558610092730646e-8
367.0,3.4558610092730646e-8
368.0,3.4558610092730646e-8
369.0,3.4558610092730646e-8
370.0,3.4558610092730646e-8
371.0,3.4558610092730646e-8
372.0,3.4558610092730646e-8
373.0,3.4558610092730646e-8
374.0,3.4558610092730646e-8
375.0,3.4558610092730646e-8
376.0,3.4558610092730646e-8
377.0,3.4558610092730646e-8
378.0,3.4558610092730646e-8
379.0,3.4558610092730646e-8
380.0,3.4558610092730646e-8
381.0,3.4558610092730646e-8
382.0,3.4558610092730646e-8
383.0,3.4558610092730646e-8
384.0,3.4558610092730646e-8
385.0,3.4558610092730646e-8
386.0,3.4558610092730646e-8
387.0,3.4558610092730646e-8
388.0,1.2935708079162104e-9


==> plots/fused-iteration-numbers/data/its_fixed_4.csv <==
0.0,0.055879836826425264
1.0,0.055879836826425264
2.0,0.055879836826425264
3.0,0.055879836826425264
4.0,0.055879836826425264
5.0,0.055879836826425264
6.0,0.055879836826425264
7.0,0.055879836826425264
8.0,0.055879836826425264
9.0,0.055879836826425264
10.0,0.055879836826425264
11.0,0.055879836826425264
12.0,0.055879836826425264
13.0,0.055879836826425264
14.0,0.055879836826425264
15.0,0.055879836826425264
16.0,0.055879836826425264
17.0,0.055879836826425264
18.0,0.055879836826425264
19.0,0.055879836826425264
20.0,0.055879836826425264
21.0,0.055879836826425264
22.0,0.055879836826425264
23.0,0.055879836826425264
24.0,0.055879836826425264
25.0,0.055879836826425264
26.0,0.055879836826425264
27.0,0.055879836826425264
28.0,0.055879836826425264
29.0,0.055879836826425264
30.0,0.055879836826425264
31.0,0.055879836826425264
32.0,0.055879836826425264
33.0,0.030036780628085645
34.0,0.030036780628085645
35.0,0.030036780628085645
36.0,0.030036780628085645
37.0,0.030036780628085645
38.0,0.030036780628085645
39.0,0.030036780628085645
40.0,0.030036780628085645
41.0,0.030036780628085645
42.0,0.030036780628085645
43.0,0.030036780628085645
44.0,0.030036780628085645
45.0,0.030036780628085645
46.0,0.030036780628085645
47.0,0.030036780628085645
48.0,0.030036780628085645
49.0,0.030036780628085645
50.0,0.030036780628085645
51.0,0.030036780628085645
52.0,0.030036780628085645
53.0,0.030036780628085645
54.0,0.030036780628085645
55.0,0.030036780628085645
56.0,0.030036780628085645
57.0,0.030036780628085645
58.0,0.030036780628085645
59.0,0.030036780628085645
60.0,0.030036780628085645
61.0,0.030036780628085645
62.0,0.030036780628085645
63.0,0.030036780628085645
64.0,0.030036780628085645
65.0,0.030036780628085645
66.0,0.030036780628085645
67.0,0.0031391740612826944
68.0,0.0031391740612826944
69.0,0.0031391740612826944
70.0,0.0031391740612826944
71.0,0.0031391740612826944
72.0,0.0031391740612826944
73.0,0.0031391740612826944
74.0,0.0031391740612826944
75.0,0.0031391740612826944
76.0,0.0031391740612826944
77.0,0.0031391740612826944
78.0,0.0031391740612826944
79.0,0.0031391740612826944
80.0,0.0031391740612826944
81.0,0.0031391740612826944
82.0,0.0031391740612826944
83.0,0.0031391740612826944
84.0,0.0031391740612826944
85.0,0.0031391740612826944
86.0,0.0031391740612826944
87.0,0.0031391740612826944
88.0,0.0031391740612826944
89.0,0.0031391740612826944
90.0,0.0031391740612826944
91.0,0.0031391740612826944
92.0,0.0031391740612826944
93.0,0.0031391740612826944
94.0,0.0031391740612826944
95.0,0.0031391740612826944
96.0,0.0031391740612826944
97.0,0.0031391740612826944
98.0,0.0031391740612826944
99.0,0.0031391740612826944
100.0,0.0031391740612826944
101.0,0.0003324248988815824
102.0,0.0003324248988815824
103.0,0.0003324248988815824
104.0,0.0003324248988815824
105.0,0.0003324248988815824
106.0,0.0003324248988815824
107.0,0.0003324248988815824
108.0,0.0003324248988815824
109.0,0.0003324248988815824
110.0,0.0003324248988815824
111.0,0.0003324248988815824
112.0,0.0003324248988815824
113.0,0.0003324248988815824
114.0,0.0003324248988815824
115.0,0.0003324248988815824
116.0,0.0003324248988815824
117.0,0.0003324248988815824
118.0,0.0003324248988815824
119.0,0.0003324248988815824
120.0,0.0003324248988815824
121.0,0.0003324248988815824
122.0,0.0003324248988815824
123.0,0.0003324248988815824
124.0,0.0003324248988815824
125.0,0.0003324248988815824
126.0,0.0003324248988815824
127.0,0.0003324248988815824
128.0,0.0003324248988815824
129.0,0.0003324248988815824
130.0,0.0003324248988815824
131.0,0.0003324248988815824
132.0,0.0003324248988815824
133.0,0.0003324248988815824
134.0,0.0003324248988815824
135.0,3.7304804289320454e-5
136.0,3.7304804289320454e-5
137.0,3.7304804289320454e-5
138.0,3.7304804289320454e-5
139.0,3.7304804289320454e-5
140.0,3.7304804289320454e-5
141.0,3.7304804289320454e-5
142.0,3.7304804289320454e-5
143.0,3.7304804289320454e-5
144.0,3.7304804289320454e-5
145.0,3.7304804289320454e-5
146.0,3.7304804289320454e-5
147.0,3.7304804289320454e-5
148.0,3.7304804289320454e-5
149.0,3.7304804289320454e-5
150.0,3.7304804289320454e-5
151.0,3.7304804289320454e-5
152.0,3.7304804289320454e-5
153.0,3.7304804289320454e-5
154.0,3.7304804289320454e-5
155.0,3.7304804289320454e-5
156.0,3.7304804289320454e-5
157.0,3.7304804289320454e-5
158.0,3.7304804289320454e-5
159.0,3.7304804289320454e-5
160.0,3.7304804289320454e-5
161.0,3.7304804289320454e-5
162.0,3.7304804289320454e-5
163.0,3.7304804289320454e-5
164.0,3.7304804289320454e-5
165.0,3.7304804289320454e-5
166.0,3.7304804289320454e-5
167.0,3.7304804289320454e-5
168.0,3.7304804289320454e-5
169.0,9.440560069970347e-7
170.0,9.440560069970347e-7
171.0,9.440560069970347e-7
172.0,9.440560069970347e-7
173.0,9.440560069970347e-7
174.0,9.440560069970347e-7
175.0,9.440560069970347e-7
176.0,9.440560069970347e-7
177.0,9.440560069970347e-7
178.0,9.440560069970347e-7
179.0,9.440560069970347e-7
180.0,9.440560069970347e-7
181.0,9.440560069970347e-7
182.0,9.440560069970347e-7
183.0,9.440560069970347e-7
184.0,9.440560069970347e-7
185.0,9.440560069970347e-7
186.0,9.440560069970347e-7
187.0,9.440560069970347e-7
188.0,9.440560069970347e-7
189.0,9.440560069970347e-7
190.0,9.440560069970347e-7
191.0,9.440560069970347e-7
192.0,9.440560069970347e-7
193.0,9.440560069970347e-7
194.0,9.440560069970347e-7
195.0,9.440560069970347e-7
196.0,9.440560069970347e-7
197.0,9.440560069970347e-7
198.0,9.440560069970347e-7
199.0,9.440560069970347e-7
200.0,9.440560069970347e-7
201.0,9.440560069970347e-7
202.0,9.440560069970347e-7
203.0,3.940325677653953e-8
204.0,3.940325677653953e-8
205.0,3.940325677653953e-8
206.0,3.940325677653953e-8
207.0,3.940325677653953e-8
208.0,3.940325677653953e-8
209.0,3.940325677653953e-8
210.0,3.940325677653953e-8
211.0,3.940325677653953e-8
212.0,3.940325677653953e-8
213.0,3.940325677653953e-8
214.0,3.940325677653953e-8
215.0,3.940325677653953e-8
216.0,3.940325677653953e-8
217.0,3.940325677653953e-8
218.0,3.940325677653953e-8
219.0,3.940325677653953e-8
220.0,3.940325677653953e-8
221.0,3.940325677653953e-8
222.0,3.940325677653953e-8
223.0,3.940325677653953e-8
224.0,3.940325677653953e-8
225.0,3.940325677653953e-8
226.0,3.940325677653953e-8
227.0,3.940325677653953e-8
228.0,3.940325677653953e-8
229.0,3.940325677653953e-8
230.0,3.940325677653953e-8
231.0,3.940325677653953e-8
232.0,3.940325677653953e-8
233.0,3.940325677653953e-8
234.0,3.940325677653953e-8
235.0,3.940325677653953e-8
236.0,3.940325677653953e-8
237.0,4.579184483127572e-9


==> plots/fused-iteration-numbers/data/its_fixed_8.csv <==
0.0,0.05197021744437584
1.0,0.05197021744437584
2.0,0.05197021744437584
3.0,0.05197021744437584
4.0,0.05197021744437584
5.0,0.05197021744437584
6.0,0.05197021744437584
7.0,0.05197021744437584
8.0,0.05197021744437584
9.0,0.05197021744437584
10.0,0.05197021744437584
11.0,0.05197021744437584
12.0,0.05197021744437584
13.0,0.05197021744437584
14.0,0.05197021744437584
15.0,0.05197021744437584
16.0,0.05197021744437584
17.0,0.05197021744437584
18.0,0.05197021744437584
19.0,0.05197021744437584
20.0,0.05197021744437584
21.0,0.05197021744437584
22.0,0.05197021744437584
23.0,0.05197021744437584
24.0,0.05197021744437584
25.0,0.05197021744437584
26.0,0.05197021744437584
27.0,0.05197021744437584
28.0,0.05197021744437584
29.0,0.05197021744437584
30.0,0.05197021744437584
31.0,0.05197021744437584
32.0,0.05197021744437584
33.0,0.05197021744437584
34.0,0.05197021744437584
35.0,0.05197021744437584
36.0,0.05197021744437584
37.0,0.05197021744437584
38.0,0.05197021744437584
39.0,0.05197021744437584
40.0,0.05197021744437584
41.0,0.05197021744437584
42.0,0.05197021744437584
43.0,0.05197021744437584
44.0,0.05197021744437584
45.0,0.05197021744437584
46.0,0.05197021744437584
47.0,0.05197021744437584
48.0,0.05197021744437584
49.0,0.007983385673015304
50.0,0.007983385673015304
51.0,0.007983385673015304
52.0,0.007983385673015304
53.0,0.007983385673015304
54.0,0.007983385673015304
55.0,0.007983385673015304
56.0,0.007983385673015304
57.0,0.007983385673015304
58.0,0.007983385673015304
59.0,0.007983385673015304
60.0,0.007983385673015304
61.0,0.007983385673015304
62.0,0.007983385673015304
63.0,0.007983385673015304
64.0,0.007983385673015304
65.0,0.007983385673015304
66.0,0.007983385673015304
67.0,0.007983385673015304
68.0,0.007983385673015304
69.0,0.007983385673015304
70.0,0.007983385673015304
71.0,0.007983385673015304
72.0,0.007983385673015304
73.0,0.007983385673015304
74.0,0.007983385673015304
75.0,0.007983385673015304
76.0,0.007983385673015304
77.0,0.007983385673015304
78.0,0.007983385673015304
79.0,0.007983385673015304
80.0,0.007983385673015304
81.0,0.007983385673015304
82.0,0.007983385673015304
83.0,0.007983385673015304
84.0,0.007983385673015304
85.0,0.007983385673015304
86.0,0.007983385673015304
87.0,0.007983385673015304
88.0,0.007983385673015304
89.0,0.007983385673015304
90.0,0.007983385673015304
91.0,0.007983385673015304
92.0,0.007983385673015304
93.0,0.007983385673015304
94.0,0.007983385673015304
95.0,0.007983385673015304
96.0,0.007983385673015304
97.0,0.007983385673015304
98.0,0.007983385673015304
99.0,0.007983385673015304
100.0,0.0012162434836702973
101.0,0.0012162434836702973
102.0,0.0012162434836702973
103.0,0.0012162434836702973
104.0,0.0012162434836702973
105.0,0.0012162434836702973
106.0,0.0012162434836702973
107.0,0.0012162434836702973
108.0,0.0012162434836702973
109.0,0.0012162434836702973
110.0,0.0012162434836702973
111.0,0.0012162434836702973
112.0,0.0012162434836702973
113.0,0.0012162434836702973
114.0,0.0012162434836702973
115.0,0.0012162434836702973
116.0,0.0012162434836702973
117.0,0.0012162434836702973
118.0,0.0012162434836702973
119.0,0.0012162434836702973
120.0,0.0012162434836702973
121.0,0.0012162434836702973
122.0,0.0012162434836702973
123.0,0.0012162434836702973
124.0,0.0012162434836702973
125.0,0.0012162434836702973
126.0,0.0012162434836702973
127.0,0.0012162434836702973
128.0,0.0012162434836702973
129.0,0.0012162434836702973
130.0,0.0012162434836702973
131.0,0.0012162434836702973
132.0,0.0012162434836702973
133.0,0.0012162434836702973
134.0,0.0012162434836702973
135.0,0.0012162434836702973
136.0,0.0012162434836702973
137.0,0.0012162434836702973
138.0,0.0012162434836702973
139.0,0.0012162434836702973
140.0,0.0012162434836702973
141.0,0.0012162434836702973
142.0,0.0012162434836702973
143.0,0.0012162434836702973
144.0,0.0012162434836702973
145.0,0.0012162434836702973
146.0,0.0012162434836702973
147.0,0.0012162434836702973
148.0,0.0012162434836702973
149.0,0.0012162434836702973
150.0,0.0012162434836702973
151.0,0.0012162434836702973
152.0,9.265704690302253e-5
153.0,9.265704690302253e-5
154.0,9.265704690302253e-5
155.0,9.265704690302253e-5
156.0,9.265704690302253e-5
157.0,9.265704690302253e-5
158.0,9.265704690302253e-5
159.0,9.265704690302253e-5
160.0,9.265704690302253e-5
161.0,9.265704690302253e-5
162.0,9.265704690302253e-5
163.0,9.265704690302253e-5
164.0,9.265704690302253e-5
165.0,9.265704690302253e-5
166.0,9.265704690302253e-5
167.0,9.265704690302253e-5
168.0,9.265704690302253e-5
169.0,9.265704690302253e-5
170.0,9.265704690302253e-5
171.0,9.265704690302253e-5
172.0,9.265704690302253e-5
173.0,9.265704690302253e-5
174.0,9.265704690302253e-5
175.0,9.265704690302253e-5
176.0,9.265704690302253e-5
177.0,9.265704690302253e-5
178.0,9.265704690302253e-5
179.0,9.265704690302253e-5
180.0,9.265704690302253e-5
181.0,9.265704690302253e-5
182.0,9.265704690302253e-5
183.0,9.265704690302253e-5
184.0,9.265704690302253e-5
185.0,9.265704690302253e-5
186.0,9.265704690302253e-5
187.0,9.265704690302253e-5
188.0,9.265704690302253e-5
189.0,9.265704690302253e-5
190.0,9.265704690302253e-5
191.0,9.265704690302253e-5
192.0,9.265704690302253e-5
193.0,9.265704690302253e-5
194.0,9.265704690302253e-5
195.0,9.265704690302253e-5
196.0,9.265704690302253e-5
197.0,9.265704690302253e-5
198.0,9.265704690302253e-5
199.0,9.265704690302253e-5
200.0,9.265704690302253e-5
201.0,9.265704690302253e-5
202.0,9.265704690302253e-5
203.0,9.265704690302253e-5
204.0,5.918409351111575e-6
205.0,5.918409351111575e-6
206.0,5.918409351111575e-6
207.0,5.918409351111575e-6
208.0,5.918409351111575e-6
209.0,5.918409351111575e-6
210.0,5.918409351111575e-6
211.0,5.918409351111575e-6
212.0,5.918409351111575e-6
213.0,5.918409351111575e-6
214.0,5.918409351111575e-6
215.0,5.918409351111575e-6
216.0,5.918409351111575e-6
217.0,5.918409351111575e-6
218.0,5.918409351111575e-6
219.0,5.918409351111575e-6
220.0,5.918409351111575e-6
221.0,5.918409351111575e-6
222.0,5.918409351111575e-6
223.0,5.918409351111575e-6
224.0,5.918409351111575e-6
225.0,5.918409351111575e-6
226.0,5.918409351111575e-6
227.0,5.918409351111575e-6
228.0,5.918409351111575e-6
229.0,5.918409351111575e-6
230.0,5.918409351111575e-6
231.0,5.918409351111575e-6
232.0,5.918409351111575e-6
233.0,5.918409351111575e-6
234.0,5.918409351111575e-6
235.0,5.918409351111575e-6
236.0,5.918409351111575e-6
237.0,5.918409351111575e-6
238.0,5.918409351111575e-6
239.0,5.918409351111575e-6
240.0,5.918409351111575e-6
241.0,5.918409351111575e-6
242.0,5.918409351111575e-6
243.0,5.918409351111575e-6
244.0,5.918409351111575e-6
245.0,5.918409351111575e-6
246.0,5.918409351111575e-6
247.0,5.918409351111575e-6
248.0,5.918409351111575e-6
249.0,5.918409351111575e-6
250.0,5.918409351111575e-6
251.0,5.918409351111575e-6
252.0,5.918409351111575e-6
253.0,5.918409351111575e-6
254.0,5.918409351111575e-6
255.0,2.8480461987819787e-7
256.0,2.8480461987819787e-7
257.0,2.8480461987819787e-7
258.0,2.8480461987819787e-7
259.0,2.8480461987819787e-7
260.0,2.8480461987819787e-7
261.0,2.8480461987819787e-7
262.0,2.8480461987819787e-7
263.0,2.8480461987819787e-7
264.0,2.8480461987819787e-7
265.0,2.8480461987819787e-7
266.0,2.8480461987819787e-7
267.0,2.8480461987819787e-7
268.0,2.8480461987819787e-7
269.0,2.8480461987819787e-7
270.0,2.8480461987819787e-7
271.0,2.8480461987819787e-7
272.0,2.8480461987819787e-7
273.0,2.8480461987819787e-7
274.0,2.8480461987819787e-7
275.0,2.8480461987819787e-7
276.0,2.8480461987819787e-7
277.0,2.8480461987819787e-7
278.0,2.8480461987819787e-7
279.0,2.8480461987819787e-7
280.0,2.8480461987819787e-7
281.0,2.8480461987819787e-7
282.0,2.8480461987819787e-7
283.0,2.8480461987819787e-7
284.0,2.8480461987819787e-7
285.0,2.8480461987819787e-7
286.0,2.8480461987819787e-7
287.0,2.8480461987819787e-7
288.0,2.8480461987819787e-7
289.0,2.8480461987819787e-7
290.0,2.8480461987819787e-7
291.0,2.8480461987819787e-7
292.0,2.8480461987819787e-7
293.0,2.8480461987819787e-7
294.0,2.8480461987819787e-7
295.0,2.8480461987819787e-7
296.0,2.8480461987819787e-7
297.0,2.8480461987819787e-7
298.0,2.8480461987819787e-7
299.0,2.8480461987819787e-7
300.0,2.8480461987819787e-7
301.0,2.8480461987819787e-7
302.0,2.8480461987819787e-7
303.0,2.8480461987819787e-7
304.0,2.8480461987819787e-7
305.0,2.8480461987819787e-7
306.0,2.8480461987819787e-7
307.0,1.2218315496926811e-8
308.0,1.2218315496926811e-8
309.0,1.2218315496926811e-8
310.0,1.2218315496926811e-8
311.0,1.2218315496926811e-8
312.0,1.2218315496926811e-8
313.0,1.2218315496926811e-8
314.0,1.2218315496926811e-8
315.0,1.2218315496926811e-8
316.0,1.2218315496926811e-8
317.0,1.2218315496926811e-8
318.0,1.2218315496926811e-8
319.0,1.2218315496926811e-8
320.0,1.2218315496926811e-8
321.0,1.2218315496926811e-8
322.0,1.2218315496926811e-8
323.0,1.2218315496926811e-8
324.0,1.2218315496926811e-8
325.0,1.2218315496926811e-8
326.0,1.2218315496926811e-8
327.0,1.2218315496926811e-8
328.0,1.2218315496926811e-8
329.0,1.2218315496926811e-8
330.0,1.2218315496926811e-8
331.0,1.2218315496926811e-8
332.0,1.2218315496926811e-8
333.0,1.2218315496926811e-8
334.0,1.2218315496926811e-8
335.0,1.2218315496926811e-8
336.0,1.2218315496926811e-8
337.0,1.2218315496926811e-8
338.0,1.2218315496926811e-8
339.0,1.2218315496926811e-8
340.0,1.2218315496926811e-8
341.0,1.2218315496926811e-8
342.0,1.2218315496926811e-8
343.0,1.2218315496926811e-8
344.0,1.2218315496926811e-8
345.0,1.2218315496926811e-8
346.0,1.2218315496926811e-8
347.0,1.2218315496926811e-8
348.0,1.2218315496926811e-8
349.0,1.2218315496926811e-8
350.0,1.2218315496926811e-8
351.0,1.2218315496926811e-8
352.0,1.2218315496926811e-8
353.0,1.2218315496926811e-8
354.0,1.2218315496926811e-8
355.0,1.2218315496926811e-8
356.0,1.2218315496926811e-8
357.0,1.2218315496926811e-8
358.0,3.037949988143075e-10


==> plots/fused-iteration-numbers/data/its_fused_16.csv <==
0.0,0.049852505103649455
1.0,0.25604096272773397
2.0,0.07135939724535041
3.0,0.0273137326417636
4.0,0.010683098857744797
5.0,0.007725369916241698
6.0,0.005655147669160465
7.0,0.004068994019722316
8.0,0.002881804092520648
9.0,0.002327053420457909
10.0,0.0018671539740617484
11.0,0.0013578890856553324
12.0,0.0009887309542763716
13.0,0.0007414056430926657
14.0,0.0005956185026263673
15.0,0.000465808108517297
16.0,0.00038937166622040324
17.0,0.0003386729279424867
18.0,0.00027194678232846293
19.0,0.00021478097169371917
20.0,0.00016616275513532862
21.0,0.00012677972690304108
22.0,0.0001007866516680741
23.0,8.080089254402065e-5
24.0,6.616458489858924e-5
25.0,5.635560511845029e-5
26.0,4.584867314910438e-5
27.0,3.655993572667426e-5
28.0,2.817695403901956e-5
29.0,2.2185595592230698e-5
30.0,1.7475221000697846e-5
31.0,1.363196189235977e-5
32.0,1.0846827192658052e-5
33.0,8.846035134264367e-6
34.0,7.339207436206923e-6
35.0,6.017945677400323e-6
36.0,4.910259454086954e-6
37.0,3.93360708635741e-6
38.0,3.094760424039144e-6
39.0,2.5130122420293743e-6
40.0,2.0421915456716923e-6
41.0,1.6559966180841154e-6
42.0,1.3608575804223592e-6
43.0,1.1134982571781642e-6
44.0,9.084855709218168e-7
45.0,7.285383898571057e-7
46.0,5.847308446731364e-7
47.0,4.728728670023089e-7
48.0,3.8843686205109705e-7
49.0,3.2686889748533276e-7
50.0,2.644756082052443e-7
51.0,2.155754429115787e-7
52.0,1.7340773326418177e-7
53.0,1.413164771591486e-7
54.0,1.163471219790624e-7
55.0,9.481115806896903e-8
56.0,7.942497544957928e-8
57.0,6.454939856659478e-8
58.0,5.3464162456603665e-8
59.0,4.3490683973774875e-8
60.0,3.510106511320036e-8
61.0,2.9019684682408385e-8
62.0,2.3810215823491974e-8
63.0,2.0196095146826072e-8
64.0,1.636862282289146e-8
65.0,1.355901627127631e-8
66.0,1.1010047834095789e-8
67.0,9.028866631772967e-9


==> plots/fused-iteration-numbers/data/its_fused_32.csv <==
0.0,0.04874770549030504
1.0,0.12942770703977036
2.0,0.030569559359223272
3.0,0.011252486326981654
4.0,0.004681056208836551
5.0,0.003529912833141423
6.0,0.002481964759201931
7.0,0.0019114584690627246
8.0,0.0014925026260701158
9.0,0.001286065459962222
10.0,0.0009761467102083287
11.0,0.0006679266135900971
12.0,0.0005146340676019384
13.0,0.0003749816455970582
14.0,0.00028355618942330454
15.0,0.0002224992388394259
16.0,0.0001747072949726799
17.0,0.0001443138062420094
18.0,0.00011321717692901572
19.0,9.009255401814317e-5
20.0,7.143325766440581e-5
21.0,5.567688034080337e-5
22.0,4.46050747293791e-5
23.0,3.534305439612467e-5
24.0,2.7822457667914467e-5
25.0,2.1785189473084458e-5
26.0,1.7283576696562077e-5
27.0,1.4169325679892381e-5
28.0,1.156566606501789e-5
29.0,9.674524417880075e-6
30.0,8.068724163375336e-6
31.0,6.6056171352634306e-6
32.0,5.441791821603034e-6
33.0,4.479864203017723e-6
34.0,3.618413734054552e-6
35.0,2.9418459716260234e-6
36.0,2.403064593117882e-6
37.0,1.9789011831287185e-6
38.0,1.6460337848860138e-6
39.0,1.36940506276405e-6
40.0,1.119634253479831e-6
41.0,9.172461257234849e-7
42.0,7.424798907153493e-7
43.0,6.089441871966865e-7
44.0,5.041124591553562e-7
45.0,4.1816639412738903e-7
46.0,3.4823851826413375e-7
47.0,2.8809017818526574e-7
48.0,2.3816253033522213e-7
49.0,1.946760222734047e-7
50.0,1.5880742953262638e-7
51.0,1.3202788483778726e-7
52.0,1.092687560386296e-7
53.0,9.20202755418116e-8
54.0,7.657629124434355e-8
55.0,6.315373363661109e-8
56.0,5.215929855826953e-8
57.0,4.284884949484537e-8
58.0,3.577201723286589e-8
59.0,2.9712718893048997e-8
60.0,2.473502686812067e-8
61.0,2.0834240537881102e-8
62.0,1.724585230367711e-8
63.0,1.432727193249505e-8
64.0,1.1853467989196577e-8
65.0,9.755612744856514e-9


==> plots/fused-iteration-numbers/data/its_fused_4.csv <==
0.0,0.055879836826425264
1.0,0.775231837057067
2.0,0.31963110884861606
3.0,0.1230856112358202
4.0,0.05640954592183722
5.0,0.03419305442445304
6.0,0.024634482880918112
7.0,0.015475352399168328
8.0,0.008484386290441917
9.0,0.0043972276828165
10.0,0.0031071819399364977
11.0,0.001834622742568103
12.0,0.0009596784582820685
13.0,0.0006592112087271564
14.0,0.0005840029484478121
15.0,0.000388521174740125
16.0,0.00022622311193009093
17.0,0.0001478276524060354
18.0,0.0001209755078618617
19.0,0.00010966078370649323
20.0,7.081940744173302e-5
21.0,3.924391486954569e-5
22.0,2.0309647246628887e-5
23.0,1.2227085670294928e-5
24.0,9.38173382864038e-6
25.0,7.622383977822514e-6
26.0,5.660494286310958e-6
27.0,3.925562231625808e-6
28.0,2.501102413154045e-6
29.0,1.7262351618607098e-6
30.0,1.1249387961133077e-6
31.0,8.322130584164984e-7
32.0,5.725431749922279e-7
33.0,3.8648233955150714e-7
34.0,2.6439890615204576e-7
35.0,1.8350095582603812e-7
36.0,1.2697638145836038e-7
37.0,9.841290494995999e-8
38.0,7.197584496021524e-8
39.0,4.824094542618165e-8
40.0,2.978963533536258e-8
41.0,2.0534130890220923e-8
42.0,1.4647779895107631e-8
43.0,1.0780641712218729e-8
44.0,7.605102620027739e-9


==> plots/fused-iteration-numbers/data/its_fused_8.csv <==
0.0,0.05197021744437584
1.0,0.487141475186345
2.0,0.17352002951109957
3.0,0.06850519081885563
4.0,0.029611533850727324
5.0,0.017050656556934836
6.0,0.012275872406651104
7.0,0.009716635083279301
8.0,0.007230337142315456
9.0,0.005016039363369729
10.0,0.0035518320528619913
11.0,0.002309179351010943
12.0,0.0015379369349208098
13.0,0.0011555393433965932
14.0,0.0009450840530176158
15.0,0.0007810275953978349
16.0,0.0005828463677302756
17.0,0.0004260458067287543
18.0,0.0003113190670417566
19.0,0.00024544224091677683
20.0,0.0001937715645678873
21.0,0.00015121830083705985
22.0,0.00010921281813321125
23.0,7.957843885294554e-5
24.0,5.769649942157813e-5
25.0,4.2188860105316935e-5
26.0,3.274204161492633e-5
27.0,2.4605484969466257e-5
28.0,1.916809167063327e-5
29.0,1.5068972806273699e-5
30.0,1.1927627028159849e-5
31.0,9.339107802665801e-6
32.0,6.900002037903269e-6
33.0,5.249369250579706e-6
34.0,3.857773602885568e-6
35.0,2.7954186002147924e-6
36.0,2.271631950295888e-6
37.0,1.7801923334052726e-6
38.0,1.3507777368475854e-6
39.0,1.0277104322993258e-6
40.0,7.616690200252064e-7
41.0,5.797493504000385e-7
42.0,4.4195308818033997e-7
43.0,3.4522336168057274e-7
44.0,2.687348387890931e-7
45.0,2.035249516356635e-7
46.0,1.597632349805893e-7
47.0,1.2008341904701431e-7
48.0,9.118799721029909e-8
49.0,6.957059920374433e-8
50.0,5.321370281181525e-8
51.0,4.304630735480622e-8
52.0,3.217386799405407e-8
53.0,2.422366341642536e-8
54.0,1.8533657849584557e-8
55.0,1.4149675781868381e-8
56.0,1.124331496476754e-8
57.0,8.59074620876743e-9


==> plots/iteration-numbers-laplace-inner-outer/data10.csv <==
0.,237.3326362049404,30.63855386862102,605.9607299289084
0.09788696740969294,235.01730931329845,30.81269039543919,603.4596324533194
0.19577393481938588,232.70197904873442,30.989574787487893,600.944615243933
0.29366090222907876,230.38664530954722,31.169278708112884,598.4154631900353
0.39154786963877175,228.07130798990664,31.351876444568408,595.8719557208883
0.4894348370484647,225.75596697964147,31.537445032324506,593.3138666116424
0.5873218044581575,223.44062216400965,31.726064386629712,590.740963780331
0.6852087718678506,221.12527342346394,31.917817441833602,588.1530090754718
0.7830957392775435,218.8099206333976,32.1127902990153,585.5497580537066
0.8809827066872363,216.49456366387048,32.3110723825085,582.9309597469094
0.9788696740969294,214.17920237932609,32.512756605962004,580.2963564181755
1.0767566415066223,211.86383663827704,32.7179395486295,577.6456833059887
1.174643608916315,209.54846629298336,32.926721642639635,574.9786683559264
1.2725305763260082,207.2330911891001,33.139207372062764,572.2950319390984
1.3704175437357011,204.9177111653086,33.355505484660966,569.5944865565518
1.4683045111453938,202.60232605290958,33.57572921728625,566.8767365287359
1.566191478555087,200.28693567540506,33.79999653597624,564.1414776691656
1.66407844596478,197.97153984803762,34.02843039189209,561.3883969412199
1.7619654133744727,195.65613837729998,34.26115899434655,558.6171720970453
1.8598523807841656,193.3407310604172,34.498316102284925,555.8274712974275
1.9577393481938588,191.02531768477616,34.74004133570836,553.0189527113287
2.0556263156035515,188.70989802733217,34.98648050866959,550.1912640938568
2.1535132830132446,186.39447185395125,35.23778598562611,547.344042341112
2.2514002504229373,184.07903891871655,35.49411706310883,544.4769130204576
2.34928721783263,181.76359896318112,35.755640378855155,541.5894898744962
2.447174185242323,179.44815171554998,36.0225303507689,538.6813742968984
2.5450611526520164,177.13269688981904,36.29496964830718,535.7521547782314
2.642948120061709,174.81723418482417,36.57314969915756,532.8014063195216
2.7408350874714023,172.50176328322829,36.85727123436594,529.828689811361
2.8387220548810945,170.1862838504178,37.147544875405664,526.8335513759935
2.9366090222907877,167.87079553331498,37.44419176704766,523.8155216696912
3.034495989700481,165.55529795908228,37.74744426030867,520.7741151424376
3.132382957110174,163.23979073372135,38.05754665021915,517.7088292517176
3.2302699245198667,160.92427344054957,38.3747559736797,514.6191436268996
3.32815689192956,158.60874563854713,38.6993428732657,511.5045191803934
3.426043859339253,156.29320686054686,39.031592533508245,508.36439716134834
3.5239308267489453,153.9776566112737,39.37180569693708,505.1981981473972
3.6218177941586385,151.66209436519352,39.72029976802643,502.0053209693499
3.719704761568331,149.34651956416798,40.07741001415915,498.78514156340003
3.8175917289780243,147.0309316148868,40.443490873830164,495.53701174478516
3.9154786963877175,144.71532988605088,40.818917383572185,492.2602578962588
4.01336566379741,142.3997137052811,41.20408673652678,488.954179564082
4.111252631207103,140.0840823557235,41.59941998723329,485.61804795349315
4.209139598616796,137.76843507230856,42.00536391909725,482.25110431473684
4.307026566026489,135.4527710376257,42.422393093175344,478.85255820983616
4.404913533436182,133.13708937737195,42.85101209941721,475.4215856492463
4.502800500845875,130.8213891553097,43.29175803439575,471.95732708626593
4.600687468255568,128.50566936768564,43.745203232907826,468.4588852558555
4.69857443566526,126.1899289370304,44.211958284711706,464.9253228428936
4.796461403074954,123.87416670526324,44.69267537219247,461.3556599632652
4.894348370484646,121.55838142600864,45.18805197002335,457.7488714392
4.992235337894339,119.24257175601502,45.698834954070776,454.1038838480893
5.090122305304033,116.92673624555505,46.225825174039365,450.41957232150327
5.1880092727137255,114.61087332765814,46.7698825528926,446.69475706825176
5.285896240123418,112.29498130601162,47.33193178616769,442.9281995920931
5.383783207533112,109.97905834133007,47.91296872625251,439.118598570904
5.4816701749428045,107.66310243596402,48.514067550904755,435.26458535986137
5.579557142352497,105.34711141647605,49.136388832249004,431.36471907618545
5.677444109762189,103.03108291386268,49.78118864280583,427.41748121729717
5.775331077171883,100.7150143410455,50.44982885953491,423.4212697576125
5.873218044581575,98.39890286717808,51.14378885637511,419.37439266149323
5.971105011991268,96.0827453882314,51.86467881153759,415.27506074094714
6.068991979400962,93.76653849321296,52.614254899382544,411.1213797762226
6.166878946810654,91.4502784252461,53.39443669003476,406.91134180523784
6.264765914220348,89.13396103656663,54.20732714547476,402.64281547343063
6.362652881630041,86.8175817363065,55.0552356819058,398.31353531878955
6.460539849039733,84.50113542967179,55.94070486895003,393.92108984687053
6.558426816449427,82.18461644681307,56.86654146215733,389.46290822701604
6.65631378385912,79.86801845929445,57.83585262366888,384.93624541301824
6.7542007512688125,77.55133438155538,58.85208838626426,380.3381654580026
6.852087718678506,75.23455625412747,59.919091671307434,375.66552275343327
6.949974686088198,72.91767510453072,61.041157498647934,370.91494087424155
7.047861653497891,70.60068078071045,62.223103449930456,366.0827886544719
7.145748620907583,68.28356175046704,63.470353998500265,361.165153048383
7.243635588317277,65.96630485848922,64.78904204416929,356.1578082479289
7.34152255572697,63.64889503014416,66.1861319527024,351.0561804257354
7.439409523136662,61.331314907883026,67.66956968757522,345.85530734913425
7.537296490546356,59.013544401658095,69.248467363966,340.5497919608482
7.635183457956049,56.69556012862557,70.93333193914272,335.13374883995186
7.733070425365741,54.37733470892903,72.73635105533457,329.6007422368409
7.830957392775435,52.05883587245279,74.67175368397318,323.94371411184846
7.928844360185128,49.74002531449288,76.75626981268745,318.1549002940933
8.02673132759482,47.420857213837785,79.00972294272941,312.2257325143379
8.124618295004513,45.10127629086344,81.45580316303894,306.1467236625339
8.222505262414206,42.78121522967376,84.12308951934381,299.9073332093467
8.320392229823899,40.46059120677283,87.04642239893631,293.49580939128634
8.418279197233591,38.13930114199795,90.26877664183567,286.8990046718934
8.516166164643284,35.81721508569501,93.84386615590469,280.10216154826776
8.614053132052979,33.49416682649585,97.83984270225308,273.0886678122814
8.711940099462671,31.16994024935332,102.344675766603,265.83978570703783
8.809827066872364,28.84424900824814,107.47419574799677,258.33437200970184
8.907714034282057,26.516705332751403,113.3845091592005,250.548634889431
9.00560100169175,24.18677048905783,120.2918957553302,242.45603952732012
9.103487969101442,21.853672848836283,128.50615920306964,234.02763019036297
9.201374936511137,19.516265607807384,138.4896625769716,225.23341989898336
9.29926190392083,17.172764417993147,150.96917553292084,216.0465071504587
9.39714887133052,14.820225429921502,167.16707890662838,206.45448282147566
9.495035838740213,12.4533979962626,189.3383704638061,196.4921736124657
9.592922806149907,10.061828109713005,222.2421667014007,186.3468733399731
9.6908097735596,7.620832839559847,278.3624022751091,176.77944471307666
9.788696740969293,5.050331565193624,408.17115199997835,171.7833044122446


==> plots/iteration-numbers-laplace-inner-outer/data11.csv <==
0.,285.93373737421507,30.669592817920964,730.7892748477939
0.09788696740969294,283.1324555862455,30.844209392782776,727.7497288329105
0.19577393481938588,280.33117097451395,31.021586255162127,724.6931333663738
0.29366090222907876,277.52988345351025,31.20179552059335,721.6192228642109
0.39154786963877175,274.72859293423596,31.38491194983052,718.5277249451522
0.4894348370484647,271.92729932402096,31.57101307439252,715.4183601869095
0.5873218044581575,269.12600252634087,31.760179329449088,712.2908418711961
0.6852087718678506,266.3247024406082,31.95249419455951,709.1448757167768
0.7830957392775435,263.5233989619586,32.148044342817336,705.9801595999157
0.8809827066872363,260.7220919810176,32.346919798999934,702.796383261455
0.9788696740969294,257.9207813836627,32.54921410737146,699.593227999782
1.0767566415066223,255.11946705075482,32.75502450984198,696.3703663487747
1.174643608916315,252.31814885786628,32.96445213524528,693.1274617399022
1.2725305763260082,249.5168266749775,33.17760220056373,689.8641681474511
1.3704175437357011,246.71550036616532,33.3945842249994,686.580129715898
1.4683045111453938,243.9141697892615,33.61551225787094,683.2749803682779
1.566191478555087,241.11283479549016,33.84050512140177,679.9483433943735
1.66407844596478,238.311495229076,34.06968666956123,676.5998310174379
1.7619654133744727,235.51015092683485,34.30318606422601,673.2290439380971
1.8598523807841656,232.7088017177218,34.5411380700465,669.8355708539085
1.9577393481938588,229.9074474223537,34.78368336953002,666.4189879530018
2.0556263156035515,227.10608785249755,35.0309688999981,662.9788583800898
2.1535132830132446,224.3047228105123,35.28314821423142,659.5147316729499
2.2514002504229373,221.5033520887588,35.54038186679188,656.0261431674116
2.34928721783263,218.70197546895866,35.80283782820794,652.5126133686532
2.447174185242323,215.9005927215001,36.070691929423845,648.9736472864364
2.5450611526520164,213.0992036046969,36.34412833915814,645.4087337317912
2.642948120061709,210.29780786398365,36.623340077083746,641.8173445723241
2.7408350874714023,207.49640523104108,36.908529566045736,638.1989339431739
2.8387220548810945,204.6949954228624,37.19990922686862,634.5529374103974
2.9366090222907877,201.89357814072756,37.49770211968274,630.8787710831577
3.034495989700481,199.09215306910323,37.80214263612445,627.1758306709469
3.132382957110174,196.29071987443638,38.1134772472395,623.4434904815494
3.2302699245198667,193.48927820385245,38.431965312456924,619.681102355232
3.32815689192956,190.68782768373788,38.75787995560407,615.8879945301022
3.426043859339253,187.88636791819076,39.091509014617756,612.0634704331451
3.5239308267489453,185.08489848733166,39.433156072378196,608.2068073909353
3.6218177941586385,182.283418945467,39.78314157696956,604.317255253464
3.719704761568331,179.48192881906613,40.141804060665464,600.3940349237715
3.8175917289780243,176.6804276045588,40.50950146806956,596.4363367855026
3.9154786963877175,173.87891476591216,40.88661260513322,592.4433190195691
4.01336566379741,171.0773897319731,41.27353872224601,588.4141058002804
4.111252631207103,168.2758518935411,41.6707052462835,584.3477853602506
4.209139598616796,165.47430060015066,42.078563678434925,580.2434079123268
4.307026566026489,162.6727351565102,42.497593676858386,576.0999834153806
4.404913533436182,159.87115481857884,42.92830534578267,571.9164791695705
4.502800500845875,157.06955878921423,43.37124175563842,567.6918172248727
4.600687468255568,154.2679462133471,43.82698172223853,563.4248715849699
4.69857443566526,151.4663161726259,44.296142877019136,559.1144651865326
4.796461403074954,148.66466767944456,44.779385064996774,554.759366631469
4.894348370484646,145.862999670295,45.27741411252413,550.3582866472431
4.992235337894339,143.06131099832635,45.790986013276964,545.909874247119
5.090122305304033,140.25960042501782,46.32091158836532,541.4127125588914
5.1880092727137255,137.4578666108324,46.86806168525094,536.8653142866241
5.285896240123418,134.65610810469923,47.43337299053594,532.266116765344
5.383783207533112,131.8543233321589,48.01785454400505,527.6134765634847
5.4816701749428045,129.05251058195924,48.62259505595566,522.9056635817531
5.579557142352497,126.25066799086598,49.248771147348705,518.1408545901718
5.677444109762189,123.4487935264056,49.897656653289935,513.3171261369556
5.775331077171883,120.6468849671966,50.57063315559269,508.43244675342413
5.873218044581575,117.84493988047579,51.269201940678855,503.4846683682727
5.971105011991268,115.04295559633655,51.99499761608927,498.47151683161525
6.068991979400962,112.24092917810289,52.749803664006286,493.39058143421346
6.166878946810654,109.43885738814768,53.53557026545974,488.2393032895673
6.264765914220348,106.63673664831683,54.35443479692391,483.0149624256403
6.362652881630041,103.83456299393535,55.20874548518734,477.7146634081524
6.460539849039733,101.0323320201521,56.10108881110144,472.3353192879367
6.558426816449427,98.23003881908413,57.03432138383623,466.8736336295294
6.65631378385912,95.42767790587546,58.011607172218696,461.326080336055
6.7542007512688125,92.6252431313068,59.03646118868741,455.6888809345108
6.852087718678506,89.82272757802488,60.11280098793113,449.9579789242469
6.949974686088198,87.02012343668153,61.24500768467804,444.12901071676595
7.047861653497891,84.21742185729728,62.437998638332374,438.19727260414925
7.145748620907583,81.41461276986318,63.697314530541355,432.157683082017
7.243635588317277,78.61168466648672,65.02922432308472,426.004739716047
7.34152255572697,75.80862433509637,66.44085259476732,419.7324695716857
7.439409523136662,73.00541653165494,67.94033511264806,413.3343720165911
7.537296490546356,70.20204357363423,69.53701033213495,406.80335244306593
7.635183457956049,67.39848483175322,71.24165704226397,400.1316451293327
7.733070425365741,64.59471608895532,73.06679187265422,393.3107230454073
7.830957392775435,61.790708724292756,75.02704530132337,386.33119188819916
7.928844360185128,58.98642866320266,77.13964182573952,379.1826649715823
8.02673132759482,56.181835012172094,79.42502013688133,371.8536147640594
8.124618295004513,53.37687826110912,81.9076441377185,364.331195816104
8.222505262414206,50.571497884628165,84.61707817767591,356.60103250547945
8.320392229823899,47.765619093570514,87.5894344167311,348.64696341423775
8.418279197233591,44.95914836292116,90.86935441634463,340.4507322372753
8.516166164643284,42.15196716135474,94.51277424441653,331.99161302326496
8.614053132052979,39.34392297621477,98.5908667617706,323.2459556694463
8.711940099462671,36.534816164044756,103.19580171772824,314.1866370548679
8.809827066872364,33.72438016420974,108.44940262458134,304.7824068910689
8.907714034282057,30.91225079430117,114.5165913264886,294.9971325994091
9.00560100169175,28.09791685549409,121.62709192150508,284.7889930154989
9.103487969101442,25.28063720346066,130.11213001525,274.1097962237533
9.201374936511137,22.459294148185542,140.47010046999796,262.904942123405
9.29926190392083,19.63211725153699,153.4926896315856,251.115540008422
9.39714887133052,16.796119033561578,170.53029333404086,238.68725880556022
9.495035838740213,13.945811565303279,194.12385403472626,225.6012240582276
9.592922806149907,11.069812991573762,229.80063381944223,211.9875034771955
9.6908097735596,8.139517641105785,292.8515990515662,198.63922972552177
9.788696740969293,5.050175525666927,453.6546223687596,190.91962258269848


==> plots/iteration-numbers-laplace-inner-outer/data12.csv <==
0.,339.16259934561896,30.693257201624636,867.5004079072207
0.09788696740969294,335.8290721192832,30.868240342670767,863.871042686179
0.19577393481938588,332.4955424966627,31.045993271787676,860.2211979375653
0.29366090222907876,329.1620104049543,31.226588450889395,856.55055271524
0.39154786963877175,325.82847576837133,31.41010100346046,852.8587778073427
0.4894348370484647,322.49493850799206,31.596608841052003,849.145535438012
0.5873218044581575,319.1613985415952,31.78619279718484,845.4104789551911
0.6852087718678506,315.82785578349547,31.978936769176606,841.6532525037525
0.7830957392775435,312.49431014434714,32.17492786845215,837.873490683007
0.8809827066872363,309.16076153094747,32.374256579942035,834.0708181877637
0.9788696740969294,305.8272098460353,32.57701693122507,830.2448494319679
1.0767566415066223,302.4936549880574,32.783306672124915,826.3951881537862
1.174643608916315,299.16009685093366,32.99322746553243,822.5214270011304
1.2725305763260082,295.82653532380573,33.20688509028981,818.623147096348
1.3704175437357011,292.4929702907583,33.42438965704768,814.699917578798
1.4683045111453938,289.1594016305299,33.645855838084344,810.7512951239615
1.566191478555087,285.8258292162038,33.87140311216556,806.7768234375854
1.66407844596478,282.49225291486954,34.10115602561987,802.7760327232363
1.7619654133744727,279.15867258726865,34.33524447091223,798.748439121601
1.8598523807841656,275.82508808740795,34.573803984115465,794.6935441196185
1.9577393481938588,272.4914992621523,34.816976062812095,790.6108339275112
2.0556263156035515,269.1579059507757,35.064908506101496,786.4997788214852
2.1535132830132446,265.82430798449576,35.31775577855,782.3598324498732
2.2514002504229373,262.4907051859435,35.57567940009767,778.1904311000568
2.34928721783263,259.1570973686352,35.83884836413503,773.9909929236579
2.447174185242323,255.8234843363558,36.10743958618232,769.7609171168021
2.5450611526520164,252.48986588253257,36.38163838584935,765.4995830524917
2.642948120061709,249.15624178953158,36.66163900502798,761.2063493614394
2.7408350874714023,245.8226118279186,36.94764516557522,756.880552957739
2.8387220548810945,242.48897575563416,37.23987067008664,752.5215080051325
2.9366090222907877,239.15533331712123,37.53854004974425,748.1285048195575
3.034495989700481,235.82168424237352,37.84388926365252,743.7008087030345
3.132382957110174,232.4880282458973,38.15616645456106,739.2376587035958
3.2302699245198667,229.1543650255769,38.4756327664166,734.7382662954565
3.32815689192956,225.82069426145898,38.80256322980206,730.2018139731717
3.426043859339253,222.48701561440873,39.137247722014706,725.627453752739
3.5239308267489453,219.15332872465396,39.47999200932057,721.0143055721119
3.6218177941586385,215.81963321019137,39.83111887981452,716.3614555827581
3.719704761568331,212.48592866503478,40.19096937632634,711.6679543230563
3.8175917289780243,209.1522146573152,40.5599041399662,706.9328147635281
3.9154786963877175,205.8184907271734,40.938304876215575,702.1550102126312
4.01336566379741,202.48475638446408,41.32657595697194,697.3334720709595
4.111252631207103,199.15101110621166,41.725146173675284,692.4670874201593
4.209139598616796,195.81725433382204,42.13447065861588,687.5546964315956
4.307026566026489,192.4834854699921,42.55503299379494,682.5950895780136
4.404913533436182,189.14970387530119,42.987347529326236,677.5870046297264
4.502800500845875,185.8159088644293,43.431961936390344,672.5291234146391
4.600687468255568,182.48209970196433,43.88946002326045,667.4200683191659
4.69857443566526,179.148275597738,44.36046484698789,662.2583985043295
4.796461403074954,175.81443570163432,44.845642158079286,657.0426058083443
4.894348370484646,172.48057909779416,45.34570422103529,651.7711103034546
4.992235337894339,169.14670479813154,45.861414060109965,646.4422554708583
5.090122305304033,165.81281173507085,46.3935901872729,641.054302953026
5.1880092727137255,162.47889875339087,46.943111878337994,635.6054268374648
5.285896240123418,159.14496460103624,47.510925073848746,630.0937074200119
5.383783207533112,155.81100791875593,48.0980489939056,624.5171243888446
5.4816701749428045,152.47702722837636,48.7055835711258,618.8735493623757
5.579557142352497,149.14302091950537,49.33471782384614,613.1607377049816
5.677444109762189,145.8089872344065,49.986739313172976,607.3763195336703
5.775331077171883,142.47492425075026,50.6630448533682,601.5177898163331
5.873218044581575,139.14082986188478,51.365152676347506,595.5824974474504
5.971105011991268,135.80670175419564,52.094716289068394,589.5676331699124
6.068991979400962,132.4725373810458,52.85354030893285,583.4702161913099
6.166878946810654,129.13833393267572,53.6435986191367,577.2870793190414
6.264765914220348,125.80408830131118,54.46705525586587,571.0148524101121
6.362652881630041,122.46979704056838,55.32628852587409,564.6499438976439
6.460539849039733,119.13545631803477,56.22391896082931,558.1885201155505
6.558426816449427,115.80106185964857,57.16284184987817,551.6264820942541
6.65631378385912,112.4666088841762,58.14626526203023,544.9594394416929
6.7542007512688125,109.13209202566233,59.17775468572322,538.1826808528681
6.852087718678506,105.79750524119866,60.26128568838441,531.2911407048516
6.949974686088198,102.46284170065944,61.40130635301747,524.2793610885769
7.047861653497891,99.12809365415339,62.6028117078403,517.1414484990103
7.145748620907583,95.79325227174826,63.87143296463966,509.87102424498204
7.243635588317277,92.45830744846042,65.21354517171201,502.4611674408509
7.34152255572697,89.12324756538817,66.63639793828887,494.90434919332006
7.439409523136662,85.78805919503196,68.14827529919764,487.1923562839084
7.537296490546356,82.45272673496129,69.7586927053635,479.31620225195616
7.635183457956049,79.11723194863569,71.47864175813476,471.26602327931533
7.733070425365741,75.7815533846908,73.32089696530444,463.0309556324693
7.830957392775435,72.44566563541503,75.30040395347682,454.59899058543874
7.928844360185128,69.10953837990623,77.43477594330382,445.9568016660995
8.02673132759482,65.77313513519778,79.74493600010507,437.08953765688403
8.124618295004513,62.4364116057104,82.25595839090208,427.9805729263792
8.222505262414206,59.099313471620846,84.99818619838986,418.61120422148656
8.320392229823899,55.76177338001538,88.00873896751766,408.96027981397066
8.418279197233591,52.42370678171792,91.33358179749278,399.0037426229842
8.516166164643284,49.085006061103655,95.03042037571754,388.71406334427695
8.614053132052979,45.745532081074565,99.17284122028823,378.0595324678341
8.711940099462671,42.40510170757432,103.85638236022709,367.00337141384637
8.809827066872364,39.06346888616176,109.20769427290638,355.50261394659526
8.907714034282057,35.72029500541976,115.39883543311892,343.5067037460745
9.00560100169175,32.37510071025281,122.67048144429198,330.95576591117924
9.103487969101442,29.027183984185942,131.37144001458876,317.7785799642429
9.201374936511137,25.675473165024442,142.02996008758805,303.8905357381966
9.29926190392083,22.31824495797555,155.49217534994213,289.192704875708
9.39714887133052,18.952535143506104,173.2176290889516,273.57610023193
9.495035838740213,15.572758427415025,197.99683732543144,256.94640975509446
9.592922806149907,12.166909208792715,236.05239855552674,239.3356751452372
9.6908097735596,8.703073365665905,305.39156953959156,221.48710291324383
9.788696740969293,5.050056852756919,499.5424963208951,210.2265005657195


==> plots/iteration-numbers-laplace-inner-outer/data13.csv <==
0.,397.0194087512877,30.711707684150316,1016.0953355419781
0.09788696740969294,393.10734734012084,30.88697697119437,1011.824798708468
0.19577393481938588,389.1952838713437,31.065023471490242,1007.5300523713832
0.29366090222907876,385.2832182822728,31.24591991799504,1003.2107153496081
0.39154786963877175,381.3711505076533,31.429741718046333,998.8663965974765
0.4894348370484647,377.4590804795409,31.61656708060455,994.4966948470596
0.5873218044581575,373.54700812712395,31.80647715095404,990.1011982335509
0.6852087718678506,369.6349333766027,31.999556153384002,985.6794839030795
0.7830957392775435,365.722856151015,32.195891542413435,981.2311176016457
0.8809827066872363,361.81077637007564,32.39557416316979,976.7556532442354
0.9788696740969294,357.89869394998544,32.59869842158272,972.2526324628254
1.0767566415066223,353.9866088032455,32.80536246510911,967.7215841321042
1.174643608916315,350.07452083843515,33.01566837476706,963.1620238714379
1.2725305763260082,346.1624299600096,33.22972236932348,958.5734535217921
1.3704175437357011,342.2503360680528,33.44763502255245,953.9553605958455
1.4683045111453938,338.33823905802785,33.66952149456427,949.3072176997745
1.566191478555087,334.4261388205011,33.89550177829168,944.6284819247928
1.66407844596478,330.5140352408649,34.12570096231998,939.9185942066204
1.7619654133744727,326.60192819901704,34.36024951135449,935.1769786506425
1.8598523807841656,322.6898175690263,34.59928356573909,930.403041820613
1.9577393481938588,318.7777032187851,34.84294526157144,925.5961719884663
2.0556263156035515,314.8655850096233,35.09138307310683,920.7557383425479
2.1535132830132446,310.9534627958751,35.34475217930489,915.881090151409
2.2514002504229373,307.04133642446925,35.603214856553336,910.9715558803045
2.34928721783263,303.12920573441954,35.86694089980344,906.0264422567318
2.447174185242323,299.2170705563251,36.13610807457352,901.0450332817211
2.5450611526520164,295.3049307118045,36.410902602526555,896.0265891827805
2.642948120061709,291.39278601290175,36.69151968360335,890.9703453043669
2.7408350874714023,287.4806362614196,36.97816405800306,885.8755109311564
2.8387220548810945,283.5684812482324,37.271050611648974,880.7412680392752
2.9366090222907877,279.656320752502,37.570405029165514,875.5667699698104
3.034495989700481,275.7441545408647,37.876464498828,870.3511400188669
3.132382957110174,271.8319823665123,38.18947847443735,865.0934699374629
3.2302699245198667,267.9198039682248,38.50970949962244,859.792818334344
3.32815689192956,264.007619069301,38.837434100696086,854.4482089738042
3.426043859339253,260.09542737637963,39.17294375489381,849.0586289599988
3.5239308267489453,256.18322857818697,39.5165459416194,843.6230267985258
3.6218177941586385,252.27102234413076,39.86856528522667,838.140310324821
3.719704761568331,248.3588083227937,40.22934479888901,832.6093444882378
3.8175917289780243,244.44658614024996,40.59924724027915,827.0289489791835
3.9154786963877175,240.5343553982507,40.978656591112255,821.3978956857886
4.01336566379741,236.6221156722006,41.36797967412728,815.7149059647156
4.111252631207103,232.7098665089482,41.767647922826576,809.9786477094767
4.209139598616796,228.79760742434706,42.178119321295334,804.1877321975832
4.307026566026489,224.88533790054993,42.59988053372574,798.3407106958309
4.404913533436182,220.97305738303527,43.0334492459273,792.4360708008523
4.502800500845875,217.0607652772928,43.47937674417531,786.4722324892016
4.600687468255568,213.1484609451574,43.93825076031039,780.447543848546
4.69857443566526,209.23614370072625,44.410698616135676,774.3602764579507
4.796461403074954,205.32381280580773,44.89739070497824,768.2086203815136
4.894348370484646,201.41146746484534,45.39904435391091,761.9906787352331
4.992235337894339,197.49910681923015,45.91642811672697,755.7044617819134
5.090122305304033,193.5867299409296,46.450366555513796,749.3478805032864
5.1880092727137255,189.67433582532504,47.001745577809864,742.9187395918327
5.285896240123418,185.7619233831437,47.57151840714106,736.4147297972623
5.383783207533112,181.8494914313531,48.16071227755933,729.8334195538239
5.4816701749428045,177.93703868284166,48.77043595808472,723.1722458043976
5.579557142352497,174.0245637347246,49.40188823121114,716.4285039256786
5.677444109762189,170.11206505501718,50.0563674715446,709.5993366447699
5.775331077171883,166.19954096743797,50.735282497032834,702.6817218216789
5.873218044581575,162.28698963400666,51.44016489716701,695.6724589531779
5.971105011991268,158.374409035062,52.1726830813156,688.5681542314112
6.068991979400962,154.4617969462416,52.934658337677476,681.3652039644178
6.166878946810654,150.54915091186854,53.72808325137303,674.0597761346995
6.264765914220348,146.6364682140786,54.555142901712465,666.6477898351229
6.362652881630041,142.72374583685897,55.4182393472748,659.1248922772221
6.460539849039733,138.8109804240103,56.32002001780608,651.4864330142956
6.558426816449427,134.89816822977656,57.26341077023136,643.727434957789
6.65631378385912,130.98530506063068,58.25165454041739,635.842561688587
6.7542007512688125,127.07238620628648,59.288356743541186,627.8260804709462
6.852087718678506,123.15940635755219,60.3775388585491,619.6718202624122
6.949974686088198,119.24635950799956,61.523701995911864,611.3731238722946
7.047861653497891,115.33323883558701,62.73190271958881,602.9227932474289
7.145748620907583,111.42003655932069,64.00784401089003,594.3130266480553
7.243635588317277,107.50674376457097,65.35798507547695,585.5353462064961
7.34152255572697,103.59335018875035,66.78967477789344,576.5805140215884
7.439409523136662,99.67984395644004,68.31131494458698,567.438434511305
7.537296490546356,95.76621124948211,69.93256175619409,558.0980401967613
7.635183457956049,91.8524358926061,71.66457617207584,548.5471573846985
7.733070425365741,87.93849882822045,73.52033811991541,538.7723473007127
7.830957392775435,84.02437744415634,75.51504453076605,528.7587170304466
7.928844360185128,80.11004470395372,77.66661895659361,518.489693051471
8.02673132759482,76.1954680085012,79.9963716459916,507.94674804569377
8.124618295004513,72.28060768690042,82.52986544248347,497.109068875069
8.222505262414206,68.36541496747196,85.29806774994518,485.9531498040449
8.320392229823899,64.44982920707628,88.33890715339506,474.45228986467333
8.418279197233591,60.53377404163326,91.69941377905656,462.57596612097007
8.516166164643284,56.61715193324327,95.4387204572314,450.2890447034502
8.614053132052979,52.69983627565128,99.63236518798394,437.55077776355427
8.711940099462671,48.78165967778566,104.37861729662521,424.3135155501502
8.809827066872364,44.86239607348311,109.80805479622491,410.5210371939148
8.907714034282057,40.941732488597275,116.09856655027781,396.10637116759017
9.00560100169175,37.01922272785099,123.49981885976456,380.98894176823967
9.103487969101442,33.09420781483497,132.37514006772764,365.0708662432721
9.201374936511137,29.165671437341572,143.2776208421546,348.23233448385696
9.29926190392083,25.23195833102236,157.0991447384485,330.32658948998187
9.39714887133052,21.290174270450603,175.39218643482332,311.1775179060625
9.495035838740213,17.33474477395973,201.16383409630487,290.59364348421855
9.592922806149907,13.35330521812485,241.25851691413226,268.46655106887874
9.6908097735596,9.311286757364867,316.25493853329687,245.39503509302725
9.788696740969293,5.049964502078521,545.8010404221716,229.68965661079088


==> plots/iteration-numbers-laplace-inner-outer/data14.csv <==
0.,459.5042900358619,30.726368827205427,1176.574857777089
0.09788696740969294,454.96740690929977,30.90186570705855,1171.6118091166536
0.19577393481938588,450.4305219976375,31.08014571154218,1166.6205213843816
0.29366090222907876,445.8936352463995,31.261281789603757,1161.6005483023741
0.39154786963877175,441.3567465988418,31.445349574789347,1156.5514319993583
0.4894348370484647,436.8198559958849,31.632427513081605,1151.4727025887146
0.5873218044581575,432.2829633759601,31.822596998237856,1146.3638777264327
0.6852087718678506,427.7460686748799,32.01594251515332,1141.2244621481482
0.7830957392775435,423.209171825717,32.212551791815905,1136.053947183952
0.8809827066872363,418.67227275863564,32.41251596046799,1130.851810249557
0.9788696740969294,414.13537140074203,32.61592972863964,1125.6175143125568
1.0767566415066223,409.59846767591034,32.8228915607748,1120.3505073321605
1.174643608916315,405.06156150460623,33.03350387123366,1115.0502216708635
1.2725305763260082,400.5246528036888,33.2478732295209,1109.716073476243
1.3704175437357011,395.98774148621203,33.46611057866415,1104.3474620310872
1.4683045111453938,391.45082746118925,33.688331467748895,1098.9437690697605
1.566191478555087,386.9139106333818,33.914656299704674,1093.504358058816
1.66407844596478,382.37699090301226,34.145210595537186,1088.0285734392633
1.7619654133744727,377.8400681655243,34.38012527630961,1082.5157398283407
1.8598523807841656,373.303142311269,34.61953696429696,1076.9651611777656
1.9577393481938588,368.76621322521197,34.86358830487089,1071.3761198858351
2.0556263156035515,364.2292807865727,35.11242831081892,1065.7478758599723
2.1535132830132446,359.69234486849086,35.366212730967774,1060.0796655266392
2.2514002504229373,355.1554053376164,35.62510444515888,1054.37070078461
2.34928721783263,350.61846205369187,35.8892738878297,1048.620167897881
2.447174185242323,346.0815148691178,36.15889950267605,1042.8272263238598
2.5450611526520164,341.54456362843723,36.43416823112268,1036.991007471989
2.642948120061709,337.0076081678292,36.71527603760871,1031.1106133880103
2.7408350874714023,332.47064831452855,37.00242847500574,1025.1851153580942
2.8387220548810945,327.9336838862074,37.295841293837896,1019.2135524269663
2.9366090222907877,323.3967146903124,37.59574109936256,1013.1949298234506
3.034495989700481,318.85974052331716,37.902366061012586,1007.1282172861879
3.132382957110174,314.3227611699575,38.215966679194544,1001.01234728196
3.2302699245198667,309.78577640234386,38.53680661499397,994.8462131077406
3.32815689192956,305.24878597904984,38.86516358896899,988.6286668674962
3.426043859339253,300.71178964406613,39.201330355922224,982.3585173131356
3.5239308267489453,296.1747871257047,39.54561576334664,976.0345275386753
3.6218177941586385,291.6377781353641,39.898345902151725,969.6554125149783
3.719704761568331,287.1007623661974,40.25986535931513,963.2198364516528
3.8175917289780243,282.5637394916536,40.63053858328276,956.7264099710242
3.9154786963877175,278.02670916386035,41.01075137428922,950.1736870775745
4.01336566379741,273.4896710118551,41.40091251330801,943.5601619046001
4.111252631207103,268.9526246396506,41.801455545106194,936.8842652178323
4.209139598616796,264.4155696240658,42.2128407329017,930.1443606533476
4.307026566026489,259.8785055123762,42.63555720445403,923.3387406650781
4.404913533436182,255.3414318196681,43.070125312103876,916.4656221537609
4.502800500845875,250.8043480259401,43.51709923238957,909.5231417466337
4.600687468255568,246.26725357285903,43.9770698344675,902.5093506930114
4.69857443566526,241.7301478601731,44.45066785075481,895.4222093372002
4.796461403074954,237.1930302416957,44.93856738808915,888.2595811251258
4.894348370484646,232.6559000208261,45.44148982340761,881.0192260960089
4.992235337894339,228.11875644553672,45.96020813462701,873.6987938040962
5.090122305304033,223.58159870274497,46.495551725267845,866.295815608463
5.1880092727137255,219.04442591199196,47.04841181062925,858.8076962608554
5.285896240123418,214.50723711831432,47.61974744428298,851.2317047120875
5.383783207533112,209.97003128418842,48.21059227666859,843.5649640467797
5.4816701749428045,205.43280728042004,48.822062153070874,835.804440443708
5.579557142352497,200.8955638757795,49.45536367679466,827.9469310442838
5.677444109762189,196.35829972521685,50.11180388559428,819.9890505949006
5.775331077171883,191.82101335639214,50.79280121621735,811.9272167087166
5.873218044581575,187.2837031542554,51.49989796435304,803.7576335691947
5.971105011991268,182.74636734332165,52.23477448668955,795.4762738700111
6.068991979400962,178.20900396724403,52.99926543990278,787.0788587533877
6.166878946810654,173.67161086517248,53.79537841042504,778.5608354700031
6.264765914220348,169.13418564431973,54.62531536161769,769.917352437613
6.362652881630041,164.59672564797677,55.491497415165014,761.143231319944
6.460539849039733,160.05922791808726,56.39659359591846,752.2329356810711
6.558426816449427,155.52168915127086,57.3435543103362,743.1805356900937
6.65631378385912,150.98410564690568,58.33565050640575,733.9796682533444
6.7542007512688125,146.4464732455596,59.3765196885996,724.6234918325786
6.852087718678506,141.9087872555975,60.47022024988382,715.1046350616573
6.949974686088198,137.37104236523322,61.62129595427132,705.415138094565
7.047861653497891,132.8332325365418,62.834852885477545,695.5463853946694
7.145748620907583,128.2953508769611,64.116651808007,685.4890283970167
7.243635588317277,123.75738948250243,65.47321971962019,675.2328961262078
7.34152255572697,119.21933924511283,66.91198548355634,664.7668914106806
7.439409523136662,114.68118961426472,68.44144592205731,654.0788697718249
7.537296490546356,110.14292829953858,70.07137078416439,643.1554973442167
7.635183457956049,105.60454089643393,71.81305779668821,631.9820832490278
7.733070425365741,101.0660104112371,73.67965290385584,620.5423806231191
7.830957392775435,96.52731665167015,75.68655630573821,608.8183488998711
7.928844360185128,91.98843543688304,77.85194279694258,596.7898678010386
8.02673132759482,87.44933756102604,80.19743640292319,584.4343906273457
8.124618295004513,82.9099874157661,82.7489963544282,571.7265205344097
8.222505262414206,78.37034113314289,85.53809719996892,558.6374881201248
8.320392229823899,73.83034404176641,88.60332562784251,545.1345011956892
8.418279197233591,69.2899271205001,91.99257944617963,531.1799271210501
8.516166164643284,64.74900195590001,95.76615623941053,516.7302531378848
8.614053132052979,60.20745341048794,100.00118991998393,501.7347485917324
8.711940099462671,55.66512868884327,104.79818867844614,486.13372159528177
8.809827066872364,51.12182054979405,110.29095876874715,469.85621687005215
8.907714034282057,46.57724064402844,116.66219689773801,452.81693491391434
9.00560100169175,42.03097545064536,124.16901226555932,434.9120588553838
9.103487969101442,37.48240991199303,133.18681191217448,416.0135565803033
9.201374936511137,32.93058720240461,144.2894761358756,395.96143135681086
9.29926190392083,28.373931935235376,158.4074791795092,374.55358602263414
9.39714887133052,23.809650552372627,177.17253174698408,351.53467236456964
9.495035838740213,19.232258994588186,203.77928006780581,326.59465766623026
9.592922806149907,14.629252270868866,245.6243301079981,299.4416907510896
9.6908097735596,9.964044558849157,325.6837900266435,270.4273163266957
9.788696740969293,5.049891227600748,592.4017181397176,249.29701997078087


==> plots/iteration-numbers-laplace-inner-outer/data15.csv <==
0.,526.617328668123,30.738210422330578,1348.9395217205322
0.09788696740969294,521.4093371407056,30.913891264781583,1343.2326294008012
0.19577393481938588,516.2013440505298,31.092360013631108,1337.4931690616104
0.29366090222907876,510.9933493498178,31.273689792676695,1331.7206244739227
0.39154786963877175,505.78535298882076,31.457956418592566,1325.914465957065
0.4894348370484647,500.57735491570315,31.645238529250744,1320.0741498874027
0.5873218044581575,495.36935507647877,31.835617719575804,1314.1991181839653
0.6852087718678506,490.1613534148367,32.029178685460714,1308.2887977692553
0.7830957392775435,484.95334987207565,32.22600937631426,1302.3426000043764
0.8809827066872363,479.7453443869221,32.42620115685724,1296.3599200963406
0.9788696740969294,474.5373368954289,32.62984897883683,1290.3401364764384
1.0767566415066223,469.32932733079633,32.83705156338376,1284.2826101474643
1.174643608916315,464.1213156232389,33.04791159479972,1278.1866839982447
1.2725305763260082,458.9133016997961,33.26253592663012,1272.0516820831594
1.3704175437357011,453.7052854841564,33.48103580095093,1265.8769088646418
1.4683045111453938,448.49726689646855,33.70352708188199,1259.661648416265
1.566191478555087,443.2892458531252,33.930130504427744,1253.4051635838243
1.66407844596478,438.0812222665421,34.160971939846796,1247.106695101761
1.7619654133744727,432.87319604492393,34.39618267886172,1240.7654606619938
1.8598523807841656,427.66516709200073,34.63589973414089,1234.380653931929
1.9577393481938588,422.4571353067564,34.880266163618785,1227.9514435182982
2.0556263156035515,417.2491005831275,35.129431416370664,1221.47697187311
2.1535132830132446,412.04106280969216,35.38355170292013,1214.956354137742
2.2514002504229373,406.8330218693225,35.64279039204339,1208.388676920822
2.34928721783263,401.6249776388109,35.907318436335565,1201.7729970052444
2.447174185242323,396.41692998848265,36.177314829031346,1195.1083399792844
2.5450611526520164,391.20887878174756,36.45296709482466,1188.393698786191
2.642948120061709,386.00082387465324,36.73447181771343,1181.6280321864676
2.7408350874714023,380.79276511536176,37.02203520920916,1174.8102631260863
2.8387220548810945,375.58470234362323,37.31587372060552,1167.9392770038214
2.9366090222907877,370.3766353901614,37.61621470339232,1161.0139198296972
3.034495989700481,365.16856407605707,37.92329712234655,1154.0329962664127
3.132382957110174,359.9604882120212,38.23737232632984,1146.9952675442096
3.2302699245198667,354.7524075976591,38.558704882383424,1139.8994492394277
3.32815689192956,349.54432202062594,38.887573479345726,1132.7442089054312
3.426043859339253,344.33623125573536,39.22427190793297,1125.5281635439876
3.5239308267489453,339.12813506395725,39.56911012503588,1118.249876903647
3.6218177941586385,333.9200331913621,39.922415410903476,1110.9078565906862
3.719704761568331,328.7119253679071,40.284533628932245,1103.50055097621
3.8175917289780243,323.50381130617643,40.65583059896848,1096.0263458820477
3.9154786963877175,318.29569069993346,41.036693596390954,1088.4835610253995
4.01336566379741,313.08756322256244,41.427532990793445,1080.8704462008195
4.111252631207103,307.8794285253484,41.828784039867095,1073.1851771753745
4.209139598616796,302.6712862355721,42.24090885612675,1065.4258512702877
4.307026566026489,297.4631359544059,42.66439856647674,1057.5904825994025
4.404913533436182,292.2549772545946,43.0997756873263,1049.6769969314732
4.502800500845875,287.0468096778689,43.547596741103746,1041.6832261393492
4.600687468255568,281.83863273208243,44.00845514365664,1033.6069021949472
4.69857443566526,276.6304458880238,44.48298439625549,1025.4456506638467
4.796461403074954,271.4222485758552,44.97186162085007,1017.1969836477774
4.894348370484646,266.2140401811433,45.47581148298865,1008.8582921168696
4.992235337894339,261.00582004040746,45.99561055356694,1000.4268375660799
5.090122305304033,255.7975874361237,46.532092168517345,991.8997429218402
5.1880092727137255,250.5893415911055,47.086151854916345,983.2739826151915
5.285896240123418,245.3810816621796,47.65875340307441,974.5463717264568
5.383783207533112,240.17280673302258,48.2509356773367,965.7135540933742
5.4816701749428045,234.96451580605168,48.8638202740041,956.7719892596087
5.579557142352497,229.7562077932185,49.49862015354366,947.7179381229308
5.677444109762189,224.54788150550888,50.15664939677083,938.5474471216208
5.775331077171883,219.33953564095668,50.83933426182845,929.256330773736
5.873218044581575,214.1311687709024,51.54822575163531,919.8401523553331
5.971105011991268,208.92277932419978,52.28501394140891,910.2942024703068
6.068991979400962,203.71436556899056,53.05154436463667,900.6134752247596
6.166878946810654,198.5059255916202,53.849836815711484,890.7926416717096
6.264765914220348,193.2974572721371,54.68210700125368,880.8260201354384
6.362652881630041,188.08895825571946,55.55079156364612,870.707542957234
6.460539849039733,182.88042591922013,56.45857711439851,860.4307191228611
6.558426816449427,177.67185733182222,57.40843405803162,849.9885921334931
6.65631378385912,172.46324920856398,58.40365616771552,839.3736923620005
6.7542007512688125,167.25459785517288,59.447907103212344,828.5779829899545
6.852087718678506,162.04589910226127,60.54527535495895,817.5927984406919
6.949974686088198,156.83714822639286,61.70033947597861,806.4087740010679
7.047861653497891,151.62833985487848,62.91824595392623,795.0157650478966
7.145748620907583,146.4194678502387,64.20480271788409,783.4027539485123
7.243635588317277,141.2105251690724,65.56659212290172,771.5577422684432
7.34152255572697,136.00150368847744,67.01110838640932,759.4676253652674
7.439409523136662,130.79239399095502,68.54692597409286,747.118045739365
7.537296490546356,125.58318509574497,70.18390750696827,734.4932205991868
7.635183457956049,120.37386412033614,71.93346261843253,721.575737911373
7.733070425365741,115.16441585002448,73.80887317526273,708.3463136481396
7.830957392775435,109.9548221849856,75.82570591157899,694.78350087989
7.928844360185128,104.74506142215238,78.00234161140304,680.8633385965102
8.02673132759482,99.53510731129562,80.3606617688664,666.5589243975705
8.124618295004513,94.32492779785133,82.9269511607987,651.8398900615233
8.222505262414206,89.11448332406536,85.73310126048834,636.6717518831829
8.320392229823899,83.90372449606419,88.81824038850061,621.0150976484963
8.418279197233591,78.69258882228127,92.23098137103999,604.8245578088944
8.516166164643284,73.48099606105191,96.03258298570574,588.0474876754404
8.614053132052979,68.26884143197489,100.30149829912938,570.6222568977303
8.711940099462671,63.05598545083177,105.14008961446548,552.4759967524069
8.809827066872364,57.84223824967822,110.68484257651016,533.5215862448856
8.907714034282057,52.627334540031036,117.12245483668994,513.6535510700131
9.00560100169175,47.41089197498685,124.71624904979709,492.7423842687905
9.103487969101442,42.19233844634096,133.85175527396282,470.6265466796536
9.201374936511137,36.97077736452755,145.12036374798117,447.10105493215553
9.29926190392083,31.74471874392202,159.48526231274755,421.90123299323307
9.39714887133052,26.511488246843584,178.6459272792275,394.6807834508094
9.495035838740213,21.265748077466426,205.95949735720893,364.9902320800014
9.592922806149907,15.995026212182697,249.31110321405686,332.31146924141876
9.6908097735596,10.661307623988526,333.8885357209953,296.640699287051
9.788696740969293,5.049832115398836,639.3200743299393,269.0382536142082


==> plots/iteration-numbers-laplace-inner-outer/data16.csv <==
0.,598.3585848741808,30.747911042140682,1533.1897115843744
0.09788696740969294,592.4331988616324,30.923742679203638,1526.6876496845498
0.19577393481938588,586.507811469962,31.102366144704007,1520.1483915889821
0.29366090222907876,580.5824226569468,31.283854705941497,1513.5713462686201
0.39154786963877175,574.6570323786234,31.468284329890913,1506.955907255154
0.4894348370484647,568.7316405891679,31.655733811919912,1500.3014520756005
0.5873218044581575,562.8062472408799,31.84628491206859,1493.6073416604315
0.6852087718678506,556.8808522839777,32.0400224994194,1486.8729197228745
0.7830957392775435,550.9554556665767,32.23703470513149,1480.0975121087472
0.8809827066872363,545.0300573345054,32.43741308475874,1473.280426114091
0.9788696740969294,539.1046572312316,32.641252790523495,1466.4209497694292
1.0767566415066223,533.1792552976965,32.84865275427483,1459.5183510880734
1.174643608916315,527.2538514722028,33.059715881921356,1452.5718772766488
1.2725305763260082,521.3284456902239,33.27454926019791,1445.580753905147
1.3704175437357011,515.4030378842817,33.493264376699486,1438.5441840343592
1.4683045111453938,509.47762798376544,33.715977354198685,1431.4613472976248
1.566191478555087,503.55221591473,33.94280920035342,1424.3313989340709
1.66407844596478,497.626801599708,34.17388607401217,1417.1534687702897
1.7619654133744727,491.7013849574935,34.40933956943335,1409.9266601469217
1.8598523807841656,485.77596590293456,34.64930701985874,1402.6500487866008
1.9577393481938588,479.8505443466536,34.89393182201511,1395.3226815990806
2.0556263156035515,473.9251201948229,35.143363783266686,1387.9435754195874
2.1535132830132446,467.9996933488436,35.39775949330941,1380.51171567541
2.2514002504229373,462.07426370506937,35.65728272247818,1373.0260549760496
2.34928721783263,456.1488311544727,35.92210484894644,1365.4855116212777
2.447174185242323,450.2233955822743,36.19240531732229,1357.8889680212333
2.5450611526520164,444.29795686758246,36.46837213140069,1350.2352690223343
2.642948120061709,438.37251488294896,36.75020238411325,1342.523220131756
2.7408350874714023,432.4470694939753,37.0381028280354,1334.751585633369
2.8387220548810945,426.521620558757,37.33229049016272,1326.919086586206
2.9366090222907877,420.59616792742486,37.632993335068235,1319.0243986973348
3.034495989700481,414.6707114415107,37.94045098099587,1311.0661500584433
3.132382957110174,408.74525093338315,38.25491547394975,1303.042918736246
3.2302699245198667,402.819786225538,38.576652125401985,1294.953230204281
3.32815689192956,396.89431712986067,38.905940419880885,1286.795554603639
3.426043859339253,390.9688434468516,39.24307499942239,1278.568303818519
3.5239308267489453,385.0433649647176,39.58836673268323,1270.2698283508028
3.6218177941586385,379.1178814584187,39.94214387744159,1261.898413976917
3.719704761568331,373.1923926886292,40.30475334626411,1253.4522781681112
3.8175917289780243,367.2668984005835,40.67656208631541,1244.9295662533189
3.9154786963877175,361.3413983227904,41.05795858565752,1236.3283473017254
4.01336566379741,355.4158921656603,41.4493545199485,1227.6466096998533
4.111252631207103,349.4903796199608,41.85118655524485,1218.8822563948602
4.209139598616796,343.56486035512734,42.263918324670335,1210.0330997729893
4.307026566026489,337.6393340173808,42.68804259908494,1201.096856138385
4.404913533436182,331.7138002276675,43.12408367462346,1192.071139753772
4.502800500845875,325.7882585793567,43.57260000313559,1182.9534563997013
4.600687468255568,319.86270863568035,44.03418709523008,1173.7411964042178
4.69857443566526,313.93714992688774,44.50948072988794,1164.4316270888958
4.796461403074954,308.01158194708285,44.999160509584804,1155.0218845706595
4.894348370484646,302.0860041506708,45.50395380567204,1145.5089648510148
4.992235337894339,296.1604159483891,46.02464014558332,1135.8897141159068
5.090122305304033,290.2348167028441,46.5620561014461,1126.1608181592294
5.1880092727137255,284.3092057235013,47.11710074913097,1116.3187908316345
5.285896240123418,278.3835822610278,47.690741777962344,1106.3599614029013
5.383783207533112,272.4579455008912,48.284022344599975,1096.280460710736
5.4816701749428045,266.53229455611734,48.8980687804355,1086.0762059510266
5.579557142352497,260.60662845905335,49.5340992807927,1075.742883943617
5.677444109762189,254.68094615197543,50.19343372696017,1065.2759326832243
5.775331077171883,248.75524647636348,50.87750481950712,1054.6705209565719
5.873218044581575,242.82952816059512,51.58787073452826,1043.9215257729393
5.971105011991268,236.90378980580493,52.32622955482623,1033.023507315571
6.068991979400962,230.97802986955452,53.09443577734749,1021.9706810739427
6.166878946810654,225.0522466469252,53.89451925870752,1010.7568867606753
6.264765914220348,219.12643824854828,54.72870703530337,999.3755535495245
6.362652881630041,213.20060257496402,55.59944854710492,987.8196610898731
6.460539849039733,207.2747372865803,56.509444909699496,976.0816956557037
6.558426816449427,201.34883976832865,57.4616830240332,964.1536006687126
6.65631378385912,195.42290708788585,58.459475496163755,952.0267206911124
6.7542007512688125,189.49693594605418,59.50650757169939,939.6917378073088
6.852087718678506,183.5709226175259,60.60689258688561,927.1385990963233
6.949974686088198,177.64486287978843,61.76523782147429,914.3564336277768
7.047861653497891,171.71875192729823,62.98672313624535,901.3334570788609
7.145748620907583,165.79258426724553,64.27719542998877,888.0568616490518
7.243635588317277,159.8663535921193,65.64328281226821,874.5126884177964
7.34152255572697,153.94005262281863,67.09253353755645,860.6856786141385
7.439409523136662,148.01367291406075,68.63358629507549,846.5590993998554
7.537296490546356,142.08720461105185,70.27638055855778,832.114538645662
7.635183457956049,136.16063614257297,72.03241860829378,817.331661716116
7.733070425365741,130.23395383020045,73.91509489722276,802.1879213499828
7.830957392775435,124.30714138564909,75.94011417719058,786.6582091555302
7.928844360185128,118.38017925698517,78.12602805193825,770.7144337853917
8.02673132759482,112.45304376788695,80.4949316667385,754.3250061510678
8.124618295004513,106.52570596924271,83.07338013927536,737.4542055489644
8.222505262414206,100.5981300842779,85.89361144919388,720.061391497869
8.320392229823899,94.67027136876786,88.995204479177,702.1000132135559
8.418279197233591,88.74207311235611,92.42736746290984,683.5163500813458
8.516166164643284,82.81346234971764,96.25216051628729,664.2478892495446
8.614053132052979,76.88434358356922,100.54913794850168,644.2212057553584
8.711940099462671,70.95458935350895,105.42221229830133,623.3491485303676
8.809827066872364,65.02402563098052,111.0101135454871,601.5270390399842
8.907714034282057,59.09240839233635,117.50289790110908,578.627435837945
9.00560100169175,53.15938444931815,125.16911750102672,554.4927698682463
9.103487969101442,47.22442261824409,134.40284984527938,528.924748515823
9.201374936511137,41.28668518139883,145.81033034552735,501.66876709762937
9.29926190392083,35.344768819201015,160.38263081784785,472.39058407267464
9.39714887133052,29.396128172491988,179.8774149684579,440.6416288124431
9.495035838740213,23.43560874306051,207.79286200493,405.81268446235856
9.592922806149907,17.45090404389325,252.44570918000775,367.11715393274136
9.6908097735596,11.40308992591228,341.04955670988187,324.08489702960856
9.788696740969293,5.049783737660748,686.5349177788603,288.904405261329


==> plots/iteration-numbers-laplace-inner-outer/data4.csv <==
0.,42.86553957197719,29.737841165208575,106.2273839377017
0.09788696740969294,42.49348045570258,29.898415717582658,105.8739786626308
0.19577393481938588,42.12140661101133,30.061396392810746,105.5190250630309
0.29366090222907876,41.74931764302828,30.226842740555927,105.16250491011107
0.39154786963877175,41.37721314260815,30.3948163784665,104.80439964352047
0.4894348370484647,41.005092685684055,30.56538108504522,104.44469036379446
0.5873218044581575,40.63295583257928,30.73860289765386,104.08335782463021
0.6852087718678506,40.260802127281394,30.914550215991166,103.72038242499372
0.7830957392775435,39.888631096674494,31.093293911409067,103.35574420105594
0.8809827066872363,39.51644224972827,31.274907442458993,102.98942281796064
0.9788696740969294,39.144235076640236,31.459466977091985,102.6213975614241
1.0767566415066223,38.772009047927995,31.64705152196959,102.2516473291707
1.174643608916315,38.39976361346812,31.837743059378248,101.88015062220498
1.2725305763260082,38.027498201478465,32.03162669228097,101.50688553592869
1.3704175437357011,37.65521221743894,32.22879079808255,101.13182975110347
1.4683045111453938,37.282905042947405,32.42932719173277,100.75496052467042
1.566191478555087,36.91057603450542,32.63333129884432,100.37625468043322
1.66407844596478,36.538224522228944,32.84090233955853,99.99568859961529
1.7619654133744727,36.165849808478725,33.05214352395555,99.61323821130493
1.8598523807841656,35.79345116640399,33.26716225987333,99.22887898280115
1.9577393481938588,35.421027838393464,33.48607037407665,98.84258590988095
2.0556263156035515,35.04857903442635,33.70898434779894,98.454333507006
2.1535132830132446,34.676103930316046,33.93602556777264,98.06409579749555
2.2514002504229373,34.303601665837654,34.167320593963524,97.67184630369135
2.34928721783263,33.931071342731016,34.40300144533677,97.27755803715002
2.447174185242323,33.55851202256905,34.64320590510487,96.88120348889973
2.5450611526520164,33.185922724480406,34.88807784704378,96.4827546198043
2.642948120061709,32.81330242271541,35.13776758461473,96.08218285108745
2.7408350874714023,32.44065004404142,35.39243224479616,95.6794590550733
2.8387220548810945,32.06796446495475,35.652236168715405,95.27455354621165
2.9366090222907877,31.695244508692717,35.91735134137699,94.86743607246383
3.034495989700481,31.32248894202943,36.18795785301359,94.4580758071371
3.132382957110174,30.949696471836894,36.46424439484203,94.04644134127003
3.2302699245198667,30.576865741390456,36.74640879229243,93.63250067668127
3.32815689192956,30.203995326396544,37.03465857909925,93.21622121981711
3.426043859339253,29.831083730718106,37.32921161599914,92.7975697765471
3.5239308267489453,29.45812938176991,37.630296758184016,92.3765125480818
3.6218177941586385,29.08513062555363,37.93815457610667,91.95301512820897
3.719704761568331,28.712085721299964,38.253038134745104,91.52704250207981
3.8175917289780243,28.338992835679665,38.57521383700085,91.09855904679819
3.9154786963877175,27.965850036543312,38.90496233755396,90.66752853411663
4.01336566379741,27.59265528614391,39.2425795342239,90.23391413557715
4.111252631207103,27.219406433791335,39.588377644713205,89.79767843048896
4.209139598616796,26.846101207882555,39.94268637754621,89.35878341719311
4.307026566026489,26.472737207244016,40.30585420708123,88.91719052812934
4.404913533436182,26.099311891716024,40.67824976368695,88.47286064929911
4.502800500845875,25.725822571899975,41.06026335155982,88.02575414480958
4.600687468255568,25.352266397979925,41.45230860824096,87.57583088728343
4.69857443566526,24.978640347519104,41.85482432170851,87.123050295046
4.796461403074954,24.604941212119314,42.26827642300543,86.66737137713812
4.894348370484646,24.231165582816942,42.69316017476408,86.20875278736953
4.992235337894339,23.857309834073455,43.13000257875947,85.74715288882098
5.090122305304033,23.483370106198425,43.57936502883034,85.28252983042862
5.1880092727137255,23.10934228602259,44.04184623922254,84.81484163754752
5.285896240123418,22.735221985612853,44.51808548273659,84.34404631870876
5.383783207533112,22.36100451879237,45.008766178100835,83.87010199114849
5.4816701749428045,21.98668487519545,45.51461987188783,83.39296702812553
5.579557142352497,21.612257691547804,46.03643066720671,82.91260023156211
5.677444109762189,21.23771721981774,46.575040159537195,82.42896103415882
5.775331077171883,20.863057291829946,47.13135294966895,81.9420097358668
5.873218044581575,20.48827127987202,47.70634281507223,81.4517077804811
5.971105011991268,20.113352052749754,48.30105963452605,80.95801807917356
6.068991979400962,19.738291926661454,48.91663717692029,80.46090538905277
6.166878946810654,19.363082610158305,49.55430188440561,79.96033675637243
6.264765914220348,18.987715142336505,50.21538280319483,79.45628203587054
6.362652881630041,18.612179823261627,50.9013228432162,78.94871449998622
6.460539849039733,18.23646613545152,51.6136915816039,78.43761155446322
6.558426816449427,17.86056265503592,52.354199866111465,77.92295558024641
6.65631378385912,17.484456950958105,53.124716524764374,77.40473492575794
6.7542007512688125,17.10813547027937,53.9272875497449,76.88294507881214
6.852087718678506,16.7315834072752,54.76415819963536,76.35759005386775
6.949974686088198,16.35478455355758,55.637798558613945,75.82868403836395
7.047861653497891,15.977721125899407,56.55093320907252,75.2962533519937
7.145748620907583,15.600373567747273,57.506575822093794,74.76033878555387
7.243635588317277,15.222720319551204,58.50806965711755,74.22099840226005
7.34152255572697,14.84473755196965,59.5591351997397,73.6783109052011
7.439409523136662,14.466398854660856,60.663926470821394,73.1323797013934
7.537296490546356,14.087674871668202,61.82709793248178,72.5833378276327
7.635183457956049,13.7085328722356,63.05388442666234,72.03135394875375
7.733070425365741,13.328936243101627,64.35019725065328,71.47663969874759
7.830957392775435,12.948843884714634,65.72274035840842,70.91945871472204
7.928844360185128,12.568209489105884,67.17915185743244,70.36013782038896
8.02673132759482,12.18698067096239,68.72817756406782,69.79908096031379
8.124618295004513,11.80509791520694,70.37988555258393,69.23678668410929
8.222505262414206,11.42249329333153,72.14593363152366,68.67387025393506
8.320392229823899,11.039088885706382,74.03990587090625,68.111091833189
8.418279197233591,10.65479482642929,76.0777402413799,67.54939276085716
8.516166164643284,10.269506858499575,78.27827796691358,66.98994270439626
8.614053132052979,9.88310324642138,80.66397767962636,66.43420163956475
8.711940099462671,9.495440834927242,83.26185605232287,65.88400232925504
8.809827066872364,9.106349957163149,86.10474480145173,65.3416615945203
8.907714034282057,8.715627768548579,89.23299773355363,64.81013274311603
9.00560100169175,8.323029389075026,92.69685110180717,64.29321799958774
9.103487969101442,7.928255935298537,96.55975420695812,63.79587036685696
9.201374936511137,7.5309380404953625,100.90317859512689,63.324632174078204
9.29926190392083,7.130612664295063,105.83374795470829,62.88828862297121
9.39714887133052,6.7266896297029595,111.49413639839105,62.498870923645356
9.495035838740213,6.318401896320755,118.08033366139864,62.17325034369739
9.592922806149907,5.904729037986643,125.87018502572114,61.93577804484392
9.6908097735596,5.48427440523358,135.2730585778081,61.82288107299463
9.788696740969293,5.055057378011656,146.9219528848127,61.891575160187784


==> plots/iteration-numbers-laplace-inner-outer/data5.csv <==
0.,63.72274855110845,30.11504136970595,159.91776740066672
0.09788696740969294,63.14265612416181,30.281209133317983,159.33633127741044
0.19577393481938588,62.56255278214294,30.44992179460995,158.7520699572841
0.29366090222907876,61.98243821819874,30.621243745214432,158.1649457168465
0.39154786963877175,61.40231211385536,30.795241663396745,157.57492001979074
0.4894348370484647,60.82217413846229,30.97198461908657,156.98195349298823
0.5873218044581575,60.24202394860413,31.151544184851158,156.38600590165026
0.6852087718678506,59.66186118747807,31.333994553210708,155.7870361235709
0.7830957392775435,59.08168548423476,31.519412660728165,155.18500212241236
0.8809827066872363,58.50149645327917,31.70787831933966,154.57986091998802
0.9788696740969294,57.921293693529876,31.899474355429334,153.9715685675039
1.0767566415066223,57.34107678763291,32.09428675719332,153.360080115711
1.174643608916315,56.76084530112712,32.292404830881665,152.74534958392036
1.2725305763260082,56.18059878155754,32.49392136655665,152.12732992783324
1.3704175437357011,55.60033675753356,32.69893281405856,151.50597300613504
1.4683045111453938,55.02005873772623,32.90753946992893,150.8812295457945
1.566191478555087,54.439764209802156,33.11984567610538,150.25304910601767
1.66407844596478,53.85945263928719,33.33596003127297,149.6213800407931
1.7619654133744727,53.27912346835645,33.55599561583364,148.986169459969
1.8598523807841656,52.69877611454319,33.780070231541735,148.34736318879692
1.9577393481938588,52.11840996936126,34.008306656946786,147.70490572587585
2.0556263156035515,51.53802439683422,34.24083291988861,147.0587401994286
2.1535132830132446,50.957618731922956,34.47778258840374,146.40880832183413
2.2514002504229373,50.37719227884462,34.7192950815296,145.75505034234675
2.34928721783263,49.79674430927239,34.96551600163163,145.09740499791855
2.447174185242323,49.216274060408075,35.216597490034026,144.43580946204946
2.5450611526520164,48.63578073291544,35.47269860790724,143.77019929158092
2.642948120061709,48.055263488702565,35.73398574455505,143.10050837134452
2.7408350874714023,47.47472144854121,36.000633055458096,142.42666885658483
2.8387220548810945,46.89415368950742,36.27282293266597,141.74861111306058
2.9366090222907877,46.31355924222915,36.55074651039446,141.06626365473784
3.034495989700481,45.73293708792191,36.83460420897915,140.37955307897892
3.132382957110174,45.15228615519533,37.12460632066601,139.6884039991404
3.2302699245198667,44.571605316607105,37.42097364108858,138.99273897447983
3.32815689192956,43.99089338494283,37.72393815069583,138.29247843728646
3.426043859339253,43.41014910919502,38.03374375085976,137.5875406171447
3.5239308267489453,42.82937117021212,38.35064705991513,136.87784146224243
3.6218177941586385,42.248558175986034,38.67491827497406,136.16329455764557
3.719704761568331,41.66770865654251,39.006842106025076,135.44381104046732
3.8175917289780243,41.08682105839447,39.34671878957887,134.7192995118662
3.9154786963877175,40.50589373851373,39.69486518997788,133.98966594582262
4.01336566379741,39.924924957772554,40.051615997456274,133.2548135946637
4.111252631207103,39.34391287379806,40.417325033139775,132.51464289131906
4.209139598616796,38.76285553317884,40.792366672431264,131.76905134832603
4.307026566026489,38.18175086295285,41.17713739966436,131.01793345363023
4.404913533436182,37.600596661298304,41.57205750854861,130.26118056326948
4.502800500845875,37.019390587338975,41.97757296481516,129.49868079108444
4.600687468255568,36.43813014996365,42.39415744963592,128.73031889565704
4.69857443566526,35.85681269554659,42.82231460488469,127.95597616475995
4.796461403074954,35.27543539444012,43.262580504189664,127.17553029769228
4.894348370484646,34.693995226094174,43.71552637706173,126.38885528599778
4.992235337894339,34.11248896263548,44.18176161725421,125.59582129319801
5.090122305304033,33.53091315071769,44.661937111015256,124.79629453435564
5.1880092727137255,32.949264091424965,45.15674892614973,123.99013715648984
5.285896240123418,32.36753781798059,45.6669424089609,123.17720712113197
5.383783207533112,31.78573007097452,46.193316743361855,122.35735809062732
5.4816701749428045,31.203836270781196,46.73673003494661,121.53043932018132
5.579557142352497,30.621851486786404,47.298104992852515,120.69629555813
5.677444109762189,30.03977040298363,47.87843529414006,119.85476695750629
5.775331077171883,29.45758727942735,48.47879272956389,119.0056890026997
5.873218044581575,28.87529590894794,49.10033524648748,118.14889245590604
5.971105011991268,28.29288956843104,49.7443160249152,117.28420332917167
6.068991979400962,27.71036096384489,50.41209374692771,116.41144288921289
6.166878946810654,27.127702168055787,51.10514424916055,115.53042770389636
6.264765914220348,26.544904550297268,51.82507378356426,114.64096974140222
6.362652881630041,25.961958695950784,52.57363415503058,113.74287653574427
6.460539849039733,25.37885431504113,53.35274005752245,112.83595143567678
6.558426816449427,24.79558013754025,54.16448899557067,111.9199939582158
6.65631378385912,24.212123793194557,55.011184258625434,110.99480027333955
6.7542007512688125,23.628471673124366,55.89536151593903,110.06016385320092
6.852087718678506,23.044608769866873,56.8198197248665,109.1158763278261
6.949974686088198,22.46051849181785,57.78765720289741,108.16172860037568
7.047861653497891,21.876182447129054,58.80231391291403,107.1975122893552
7.145748620907583,21.291580190990672,59.867621264882395,106.22302158375848
7.243635588317277,20.706688928798684,60.98786106263215,105.23805562139313
7.34152255572697,20.121483165885817,62.16783564502529,104.24242153257771
7.439409523136662,19.535934292156345,63.41295181882535,103.23593833368734
7.537296490546356,18.95001008693998,64.72932190063325,102.21844191148207
7.635183457956049,18.363674125436088,66.12388613997425,101.18979141516058
7.733070425365741,17.77688506293034,67.60456207380109,100.14987747630846
7.830957392775435,17.189595766079222,69.18042809177676,99.09863281849616
7.928844360185128,16.60175225132248,70.86195085705114,98.03604601451265
8.02673132759482,16.01329237797077,72.66126950208728,96.96217942428785
8.124618295004513,15.424144226362527,74.59255411243996,95.87719273691876
8.222505262414206,14.834224067676605,76.67246254548073,94.7813741016836
8.320392229823899,14.243433798494639,78.92072906939553,93.67518165240554
8.418279197233591,13.651657665385647,81.36093217134584,92.55929944498959
8.516166164643284,13.058758035394693,84.02150962443204,91.43471366283703
8.614053132052979,12.464569865815939,86.937120566543,90.30281776954492
8.711940099462671,11.868893372205802,90.15050377746316,89.1655597321122
8.809827066872364,11.271484155776047,93.71506046648705,88.02565160046692
8.907714034282057,10.672039675947564,97.69852013032326,86.88687359268097
9.00560100169175,10.07018034470041,102.18826932408534,85.75452510052966
9.103487969101442,9.46542249904557,107.29931292036699,84.63611088738105
9.201374936511137,8.857138735606744,113.18655288108837,83.54241682274075
9.29926190392083,8.244497879531027,120.0644478474251,82.48925714042997
9.39714887133052,7.626370741702752,128.2399275742855,81.50043596421757
9.495035838740213,7.0011754441046135,138.17057349756104,80.61303552241466
9.592922806149907,6.36660916283468,150.57464882510357,79.88749490837654
9.6908097735596,5.719148869366826,166.6580156408158,79.42850014359087
9.788696740969293,5.053030697109406,188.63949809845852,79.43343121490186


==> plots/iteration-numbers-laplace-inner-outer/data6.csv <==
0.,89.19632933964601,30.32540217617214,225.40954665525567
0.09788696740969294,88.36183076383024,30.494743065698398,224.54761049647726
0.19577393481938588,87.52732394474403,30.66670893848481,223.6812472981614
0.29366090222907876,86.69280864418474,30.841367028879827,222.8103941799789
0.39154786963877175,85.85828461467857,31.018786988476528,221.93498680489216
0.4894348370484647,85.02375159902545,31.19904099853769,221.0549593322899
0.5873218044581575,84.18920932981493,31.382203888861042,220.17024436918786
0.6852087718678506,83.35465752891606,31.568353263525392,219.28077291941656
0.7830957392775435,82.52009590693245,31.75756963399149,218.38647433067197
0.8809827066872363,81.6855241626276,31.94993656007119,217.48727623934283
0.9788696740969294,80.85094198231144,32.14554079931958,216.58310451298442
1.0767566415066223,80.01634903919087,32.34447246544998,215.67388319032867
1.174643608916315,79.18174499267673,32.546825196422034,214.7595344186929
1.2725305763260082,78.34712948764894,32.75269633290737,213.83997838866154
1.3704175437357011,77.5125021536721,32.96218710789752,212.91513326588745
1.4683045111453938,76.6778626041599,33.1754028482837,211.9849151198627
1.566191478555087,75.84321043548607,33.39245318931094,211.04923784950228
1.66407844596478,75.00854522603322,33.61345230288766,210.10801310535493
1.7619654133744727,74.17386653517892,33.8385191408195,209.16115020827021
1.8598523807841656,73.33917390221252,34.06777769413193,208.2085560643215
1.9577393481938588,72.50446684517564,34.301357269752415,207.25013507577404
2.0556263156035515,71.66974485962282,34.539392785939754,206.28578904788327
2.1535132830132446,70.83500741729328,34.78202508797805,205.31541709128385
2.2514002504229373,70.00025396468774,35.029401285795494,204.33891551972033
2.34928721783263,69.16548392154246,35.28167511532756,203.3561777428561
2.447174185242323,68.3306966791898,35.5390073256196,202.3670941538681
2.5450611526520164,67.49589159879781,35.80156609386025,201.37155201153223
2.642948120061709,66.6610680094773,36.069527470755105,200.3694353164763
2.7408350874714023,65.82622520624275,36.343075858891396,199.36062468124578
2.8387220548810945,64.9913624478178,36.622404527016776,198.34499719382922
2.9366090222907877,64.15647895426726,36.90771616345677,197.32242627424029
3.034495989700481,63.32157390444162,37.19922347223367,196.2927815237403
3.132382957110174,62.48664643321592,37.49714981582936,195.25592856625468
3.2302699245198667,61.65169562850341,37.80172990895953,194.21172888150556
3.32815689192956,60.81672052802257,38.11321056820498,193.16003962934985
3.426043859339253,59.98172011579236,38.4318515228838,192.10071346477537
3.5239308267489453,59.14669331833042,38.7579262931558,191.0335983429784
3.6218177941586385,58.311639000522376,39.09172314203549,189.95853731389496
3.719704761568331,57.47655596112994,39.43354610876608,188.8753683055243
3.8175917289780243,56.6414429279001,39.783716131886884,187.78392389533747
3.9154786963877175,55.806298552232775,40.14257227132473,186.68403106901076
4.01336566379741,54.97112140336071,40.51047303997754,185.57551096568136
4.111252631207103,54.13590996198737,40.88779785655356,184.45817860886032
4.209139598616796,53.300662613324846,41.27494863291176,183.33184262209525
4.307026566026489,52.46537763946206,41.67235151084297,182.19630492839866
4.404913533436182,51.63005321098955,42.08045876517847,181.051360432418
4.502800500845875,50.79468737779266,42.49975089234899,179.8967966842443
4.600687468255568,49.95927805891611,42.93073890609727,178.73239352370345
4.69857443566526,49.12382303138882,43.37396686502652,177.55792270390708
4.796461403074954,48.288319917881424,43.83001466012054,176.37314749277778
4.894348370484646,47.452766173052176,44.29950109437974,175.1778222512059
4.992235337894339,46.61715906841468,44.78308729138569,173.97169198643556
5.090122305304033,45.78149567553872,45.281480475059,172.75449187924204
5.1880092727137255,44.94577284736316,45.795438169259135,171.52594678341546
5.285896240123418,44.1099871973701,46.32577287337166,170.28577069605825
5.383783207533112,43.27413507632831,46.8733572788635,169.0336661972113
5.4816701749428045,42.438212546267295,47.43913010222637,167.76932385735913
5.579557142352497,41.60221535128896,48.0241026221114,166.49242161145662
5.677444109762189,40.766138884758526,48.62936602319323,165.20262409827103
5.775331077171883,39.92997815233885,49.256099666896745,163.89958196405098
5.873218044581575,39.093727730238406,49.90558043022252,162.5829311298861
5.971105011991268,38.25738171793317,50.57919327929571,161.25229202259465
6.068991979400962,37.420933684487466,51.27844327495415,159.90726876965095
6.166878946810654,36.58437660743683,52.00496924493976,158.54744835958715
6.264765914220348,35.74770280299941,52.760559402672854,157.1723997705621
6.362652881630041,34.9109038461417,53.54716924822333,155.78167307148334
6.460539849039733,34.07397047872992,54.36694215558357,154.37479850234763
6.558426816449427,33.23689250363723,55.22223313510379,152.95128554351987
6.65631378385912,32.399658662227594,56.11563636541397,151.5106219877582
6.7542007512688125,31.562256492080248,57.0500172211378,150.0522730342622
6.852087718678506,30.724672161121532,58.0285496888793,148.57568043134728
6.949974686088198,29.886890273453858,59.054760274536655,147.08026170418321
7.047861653497891,29.048893641060822,60.13257977364372,145.56540951726512
7.145748620907583,28.210663014152658,61.26640462164562,144.03049123916412
7.243635588317277,27.372176761101166,62.461169987983496,142.47484880135596
7.34152255572697,26.533410486565508,63.72243736130219,140.89779897599078
7.439409523136662,25.69433657335302,65.0565001412666,139.29863424284102
7.537296490546356,24.854923629542434,66.47051177321352,137.6766244783186
7.635183457956049,24.015135817072107,67.97264233164755,136.0310197866484
7.733070425365741,23.17493203087081,69.57227131626466,134.36105491564467
7.830957392775435,22.33426488797559,71.28022697230242,132.6659558728687
7.928844360185128,21.493079472914314,73.10908598522352,130.9449496060446
8.02673132759482,20.65131176741594,75.07355237817946,129.19727797076786
8.124618295004513,19.808886666992823,77.19094154696256,127.42221773518742
8.222505262414206,18.96571545067896,79.48180567047544,125.61910915436654
8.320392229823899,18.121692517898172,81.97075193100164,123.7873968295433
8.418279197233591,17.276691129700957,84.68752781585003,121.9266883843666
8.516166164643284,16.430557776954863,87.66848281013445,120.03683933582403
8.614053132052979,15.583104623247213,90.95857079620863,118.11807709152981
8.711940099462671,14.734099197573741,94.61414606766002,116.1711844712195
8.809827066872364,13.883250075637353,98.70695271649971,114.19777573060642
8.907714034282057,13.030186570356575,103.32995862615287,112.20071993383313
9.00560100169175,12.17442923045586,108.6061322446706,110.18480591718938
9.103487969101442,11.31534578813022,114.70208945136133,108.15781706359975
9.201374936511137,10.452083214583904,121.85015494170322,106.13232993005201
9.29926190392083,9.583458802363342,130.3857291310931,104.12885529532804
9.39714887133052,8.70777718141147,140.814290482214,102.18162212313912
9.495035838740213,7.822504407358026,153.94042274911152,100.3499696187902
9.592922806149907,6.9236422018867545,171.14029597235574,98.74284796979933
9.6908097735596,6.004399032123563,195.0134613825874,97.57821989805612
9.788696740969293,5.051930622155579,231.2488199954873,97.35441625604547


==> plots/iteration-numbers-laplace-inner-outer/data7.csv <==
0.,119.29196144354111,30.45416765056479,302.74478276385935
0.09788696740969294,118.15671973868015,30.625470010372005,301.5504230734066
0.19577393481938588,117.02147165319178,30.799447345894514,300.3497212101306
0.29366090222907876,115.88621699949087,30.97616868362302,299.14258382359753
0.39154786963877175,114.7509555825628,31.155705550459608,297.928915313683
0.4894348370484647,113.61568719959645,31.33813209089775,296.70861775492284
0.5873218044581575,112.4804116395844,31.523525190967465,295.4815908175691
0.6852087718678506,111.34512868291075,31.7119646094102,294.24773168522415
0.7830957392775435,110.20983810090287,31.903533116587457,293.00693496882474
0.8809827066872363,109.07453965536185,32.09831664166596,291.7590926168129
0.9788696740969294,107.93923309806026,32.296404428667536,290.5040938212642
1.0767566415066223,106.80391817020922,32.49788920202141,289.24182491976836
1.174643608916315,105.66859460188974,32.70286734230786,287.97216929280904
1.2725305763260082,104.53326211144869,32.911439072942784,286.6950072564085
1.3704175437357011,103.39792040485231,33.12370865861521,285.41021594975103
1.4683045111453938,102.26256917499973,33.33978461636113,284.1176692175185
1.566191478555087,101.12720810098835,33.55977994023389,282.8172374866172
1.66407844596478,99.99183684732903,33.78381234061641,281.5087876369747
1.7619654133744727,98.85645506310739,34.01200449931449,280.19218286605746
1.8598523807841656,97.72106238108717,34.24448434167421,278.86728254674233
1.9577393481938588,96.58565841674923,34.48138532707926,277.53394207813216
2.0556263156035515,95.45024276726397,34.72284675931153,276.1920127288992
2.1535132830132446,94.31481501038502,34.96901411839738,274.8413414726826
2.2514002504229373,93.17937470326662,35.2200394157164,273.48177081507146
2.34928721783263,92.04392138119134,35.47608157432089,272.1131386116268
2.447174185242323,90.9084545562022,35.73730683660606,270.735277876388
2.5450611526520164,89.77297371563071,36.003889201680835,269.3480165802478
2.642948120061709,88.63747832051158,36.2760108950269,267.95117743854905
2.7408350874714023,87.50196780387505,36.55386287329611,266.54457768720164
2.8387220548810945,86.3664415689021,36.83764536738983,265.12802884655093
2.9366090222907877,85.23089898693412,37.12756846729343,263.7013364721972
3.034495989700481,84.0953393953188,37.42385275250628,262.2642998918709
3.132382957110174,82.95976209508082,37.72672997232186,260.81671192743136
3.2302699245198667,81.82416634839687,38.03644378067444,259.3583586009459
3.32815689192956,80.68855137585692,38.35325053079363,257.88901882375444
3.426043859339253,79.55291635349177,38.67742013549409,256.4084640673183
3.5239308267489453,78.4172604095403,39.00923699959375,254.9164580145515
3.6218177941586385,77.28158262093086,39.34900103170443,253.41275619022997
3.719704761568331,76.14588200944947,39.697028743491394,251.8971055689683
3.8175917289780243,75.01015753755526,40.05365444546361,250.36924415908544
3.9154786963877175,73.87440810381256,40.41923154945762,248.828900560594
4.01336566379741,72.73863253789149,40.794133989229664,247.2757934953405
4.111252631207103,71.60282959509254,41.178757772002015,245.70963130718775
4.209139598616796,70.4669979503399,41.57352267544755,244.13011142993096
4.307026566026489,69.33113619158286,41.9788741064726,242.53691982043023
4.404913533436182,68.1952428125354,42.39528514031829,240.9297303542233
4.502800500845875,67.05931620467577,42.8232587609858,239.30820418063323
4.600687468255568,65.92335464841683,43.263330326861755,237.67198903410954
4.69857443566526,64.7873563033437,43.71607028874508,236.0207184982454
4.796461403074954,63.65131919740272,44.18208719133181,234.35401121857825
4.894348370484646,62.51524121490814,44.66203099370566,232.6714700599344
4.992235337894339,61.379120083210594,45.156596749616384,230.97268120365177
5.090122305304033,60.242953357852954,45.666528694460204,229.2572131796183
5.1880092727137255,59.10673840600681,46.19262479306564,227.52461582754626
5.285896240123418,57.97047238795257,46.735741810858364,225.77441918140374
5.383783207533112,56.834152236329686,47.29680098097602,224.00613227034822
5.4816701749428045,55.69777463283499,47.8767943517525,222.21924182887483
5.579557142352497,54.56133598199609,48.47679191307832,220.4132109082314
5.677444109762189,53.4248323815817,49.09794961695024,218.58747738040915
5.775331077171883,52.288259589133716,49.74151842765607,216.74145232524657
5.873218044581575,51.15161298401442,50.40885456124252,214.8745182903456
5.971105011991268,50.0148875242506,51.101431103136335,212.98602741263372
6.068991979400962,48.878077697322205,51.82085122821506,211.0752993895059
6.166878946810654,47.74117746387776,52.568863290765925,209.14161928656543
6.264765914220348,46.604180193161476,53.34737810455894,207.1842351681318
6.362652881630041,45.46707858868838,54.158488798156455,205.20235553586488
6.460539849039733,44.329864602402715,55.00449371078847,203.19514656024705
6.558426816449427,43.1925293351789,55.88792289377027,201.1617290892824
6.65631378385912,42.055062921056134,56.81156890697031,199.1011754188794
6.7542007512688125,40.91745439201068,57.77852275636478,197.01250581010893
6.852087718678506,39.77969151933162,58.7922160167464,194.89468474033995
6.949974686088198,38.641760626725564,59.85647043583908,192.74661687853077
7.047861653497891,37.503646369079476,60.97555663951864,190.5671427805236
7.145748620907583,36.365331469268234,62.15426397579561,188.35503430901707
7.243635588317277,35.22679640339667,63.397984079626035,186.10898979656412
7.34152255572697,34.08801902225926,64.71281145577075,183.8276289906825
7.439409523136662,32.94897409336527,66.10566532491762,181.50948785128213
7.537296490546356,31.80963274331544,67.58443824713636,179.1530133170574
7.635183457956049,30.669961774194622,69.15817875274637,176.75655822663748
7.733070425365741,29.529922819349636,70.83731755742552,174.31837668337803
7.830957392775435,28.389471292554276,72.63395018644232,171.83662030690178
7.928844360185128,27.248555068801274,74.56219338708983,169.30933604656062
8.02673132759482,26.107112812822457,76.63863918436158,166.7344665839436
8.124618295004513,24.965071839909836,78.88293978546412,164.1098548906161
8.222505262414206,23.82234534802096,81.31857026721701,161.43325534274607
8.320392229823899,22.678828793134628,83.97383650893606,158.70235510740324
8.418279197233591,21.534395079494278,86.88322715581968,155.91481161290557
8.516166164643284,20.388888083136496,90.0892572692592,153.0683153296514
8.614053132052979,19.242113787768506,93.64502949421292,150.16069276554856
8.711940099462671,18.093827928835978,97.61786715638519,147.1900742589669
8.809827066872364,16.94371841055451,102.09459196842442,144.1551681294536
8.907714034282057,15.791379687860529,107.18940306531059,141.05571352662005
9.00560100169175,14.636274413656198,113.05601828859572,137.89324231560173
9.103487969101442,13.47767417232673,119.90709343841007,134.67239469280227
9.201374936511137,12.314564393935974,128.04669366914752,131.4032712182759
9.29926190392083,11.145484742151368,137.92760278408966,128.1058326959655
9.39714887133052,9.968245818522423,150.25949588368658,124.81863262798716
9.495035838740213,8.779389435038198,166.23146323646156,121.61756267576092
9.592922806149907,7.573059496966945,188.02542739255932,118.66064571554082
9.6908097735596,6.338309950210552,220.2093344353634,116.31291796507557
9.788696740969293,5.05126759653576,274.60059748194226,115.5900916708245


==> plots/iteration-numbers-laplace-inner-outer/data8.csv <==
0.,154.0123790800564,30.538532306441322,391.9426678440158
0.09788696740969294,152.53007787137167,30.71112769642014,390.36422492105027
0.19577393481938588,151.04777160585485,30.886431220704708,388.77721739541244
0.29366090222907876,149.56546013312249,31.06451310183986,387.1815163240076
0.39154786963877175,148.0831432967673,31.245446118633684,385.5769895797544
0.4894348370484647,146.6008209340534,31.429305726551554,383.96350174165025
0.5873218044581575,145.1184928755952,31.6161701850951,382.340913979944
0.6852087718678506,143.63615894501066,31.806120692649753,380.70908393613604
0.7830957392775435,142.15381895855694,31.999241529322724,379.0678655975399
0.8809827066872363,140.67147272474585,32.195620208335946,377.41710916610054
0.9788696740969294,139.1891200439261,32.39534763658566,375.75666092111993
1.0767566415066223,137.70676070784688,32.598518285029876,374.0863630755817
1.174643608916315,136.22439449919014,32.80523036962207,372.4060536256842
1.2725305763260082,134.7420211910685,33.01558604356941,370.71556619318113
1.3704175437357011,133.25964054649594,33.22969160176153,369.01472986013806
1.4683045111453938,131.77725231781702,33.44765769828938,367.3033689956212
1.566191478555087,130.29485624610157,33.669599578054324,365.5813030738658
1.66407844596478,128.81245206049354,33.89563732355725,363.84834648338284
1.7619654133744727,127.33003947751767,34.12589611805545,362.1043083264723
1.8598523807841656,125.84761820033556,34.36050652638344,360.34899220853674
1.9577393481938588,124.36518791794694,34.59960479485396,358.58219601655924
2.0556263156035515,122.88274830433889,34.84333317178723,356.8037116860793
2.1535132830132446,121.40029901756415,35.09184025036366,355.01332495589514
2.2514002504229373,119.91783969875709,35.34528133565777,353.21081510974
2.34928721783263,118.43536997107492,35.60381883789108,351.3959547040631
2.447174185242323,116.95288943855635,35.8676226941426,349.56850928099277
2.5450611526520164,115.47039768489404,36.13687082097884,347.7282370655058
2.642948120061709,113.98789427210943,36.411749600713605,345.8748886457221
2.7408350874714023,112.50537873912502,36.692454404285265,344.00820663518243
2.8387220548810945,111.02285060021896,36.9791901540503,342.1279253158512
2.9366090222907877,109.54030934335745,37.272171930137574,340.23377026050616
3.034495989700481,108.05775442838763,37.571625624397846,338.3254579330415
3.132382957110174,106.57518528507943,37.877788646420015,336.4026952651076
3.2302699245198667,105.09260131100271,38.19091068657545,334.4651792073655
3.32815689192956,103.61000186922006,38.5112545416056,332.51259625348047
3.426043859339253,102.12738628578016,38.839097008892566,330.5446219348383
3.5239308267489453,100.64475384698883,39.17472985625578,328.56092028376224
3.6218177941586385,99.16210379643346,39.518460874917174,326.56114326281926
3.719704761568331,97.67943533173927,39.87061502418183,324.5449301576034
3.8175917289780243,96.19674760102015,40.23153567741041,322.5119069301072
3.9154786963877175,94.71403969900194,40.60158598002817,320.461685529569
4.01336566379741,93.23131066276882,40.98115033165439,318.3938631573418
4.111252631207103,91.74855946710221,41.37063600595938,316.3080214820503
4.209139598616796,90.26578501935454,41.77047492360702,314.2037258008876
4.307026566026489,88.78298615381276,42.18112559564794,312.080524142554
4.404913533436182,87.30016162548293,42.603075257038455,309.93794630683914
4.502800500845875,85.81731010323178,43.03684221262415,307.77550283538517
4.600687468255568,84.33443016220154,43.48297842100872,305.5926839075897
4.69857443566526,82.85152027540974,43.94207234529742,303.3889581549942
4.796461403074954,81.36857880442801,44.41475210385307,301.16377138679195
4.894348370484646,79.88560398902004,44.90168895903816,298.916545218323
4.992235337894339,78.40259393560277,45.40360118756255,296.64667559354314
5.090122305304033,76.91954660436653,45.92125838267535,294.3535311914461
5.1880092727137255,75.43645979487624,46.455486246219245,292.03645170536197
5.285896240123418,73.95333112993133,47.00717193773528,289.69474598274604
5.383783207533112,72.47015803744293,47.5772700586539,287.32769001172915
5.4816701749428045,70.9869377300295,48.16680936248331,284.934524739067
5.579557142352497,69.50366718199489,48.7769002972376,282.5144537023791
5.677444109762189,68.0203431032843,49.40874350467565,280.0666404575173
5.775331077171883,66.53696190994604,50.06363942291354,277.5902057796393
5.873218044581575,65.05351969053956,50.742999165465555,275.0842246139705
5.971105011991268,63.570012167823876,51.44835688181797,272.54772274930946
6.068991979400962,62.0864346549347,52.18138384357784,269.97967318403005
6.166878946810654,60.60278200510126,52.94390454776309,267.3789921505813
6.264765914220348,59.11904855376203,53.73791518708183,264.74453476025303
6.362652881630041,57.63522805170437,54.56560490888076,262.0750902252118
6.460539849039733,56.1513135875578,55.42938037344063,259.36937660942385
6.558426816449427,54.66729749760843,56.33189423317876,256.626035054083
6.65631378385912,53.18317126044239,57.27607829326384,253.8436234164298
6.7542007512688125,51.698925373353404,58.26518228934846,251.0206092534882
6.852087718678506,50.21454920671644,59.302819440448204,248.15536207411722
6.949974686088198,48.730030831597595,60.39302021910317,245.24614477418288
7.047861653497891,47.24535681467351,61.540296146617365,242.29110416063455
7.145748620907583,45.76051197297788,62.74971589548438,239.28826046135612
7.243635588317277,44.27547907897191,64.02699660140466,236.23549570957482
7.34152255572697,42.790238503765565,65.37861410564527,233.13054088551772
7.439409523136662,41.30476778278205,66.81193693825782,229.97096169605143
7.537296490546356,39.81904108341521,68.33539031845557,226.754142878483
7.635183457956049,38.33302854781221,69.95865844126007,223.4772709329555
7.733070425365741,36.84669547513361,71.69293606032106,220.13731522773958
7.830957392775435,35.36000129548685,73.55124419354482,216.73100749736787
7.928844360185128,33.87289827069032,75.54883016534279,213.2548198883597
8.02673132759482,32.38532983281419,77.7036799151563,209.70494193964635
8.124618295004513,30.89722843653093,80.03718173066588,206.07725727904364
8.222505262414206,29.408512750144574,82.57499719270596,202.36732148207048
8.320392229823899,27.919083933861653,85.34822022086952,198.57034366268036
8.418279197233591,26.428820637826608,88.394943812794,194.6811762765911
8.516166164643284,24.937572172164664,91.76241516657616,190.69432090905252
8.614053132052979,23.445149014420103,95.51005888719132,186.60396358218662
8.711940099462671,21.951309350975418,99.71381324608818,182.40406342752266
8.809827066872364,20.455739559400282,104.47250972712179,178.08853750790968
8.907714034282057,18.95802516209534,109.91753772227571,173.6516204912055
9.00560100169175,17.45760628487362,116.22799546868436,169.08854868103055
9.103487969101442,15.953706912001113,123.65542256738897,164.3968641433143
9.201374936511137,14.445217717180487,132.56618831090745,159.5789543406504
9.29926190392083,12.930491873624964,143.51861667908545,154.64719222356754
9.39714887133052,11.406965910503526,157.41429822108606,149.63496113614704
9.495035838740213,9.87039577418302,175.8256041946071,144.62235838630218
9.592922806149907,8.31313824461294,201.80656124650673,139.8038201926799
9.6908097735596,6.719617573407467,242.33887561376937,135.70204727450755
9.788696740969293,5.050837382037305,318.5884166913725,134.09485704240518


==> plots/iteration-numbers-laplace-inner-outer/data9.csv <==
0.,193.35900615406615,30.59673692637689,493.01288697013763
0.09788696740969294,191.4833408860133,30.77022806044515,490.99883906988254
0.19577393481938588,189.60767152539742,30.946450393607222,488.9737000923403
0.29366090222907876,187.7319979495309,31.125474983813593,486.93730048662235
0.39154786963877175,185.85632003077552,31.307375484451967,484.88946644683006
0.4894348370484647,183.9806376362852,31.49222826700468,482.83001976258043
0.5873218044581575,182.1049506277396,31.680112550847234,480.75877766277245
0.6852087718678506,180.22925886105745,31.87111054068389,478.67555265219113
0.7830957392775435,178.35356218609874,32.06530757215551,476.58015234056836
0.8809827066872363,176.47786044633375,32.26279226619997,474.4723792636246
0.9788696740969294,174.60215347850885,32.46365669279216,472.35203069570986
1.0767566415066223,172.72644111227524,32.66799654474344,470.2188984534699
1.174643608916315,170.85072316980114,32.875911322297966,468.0727686900717
1.2725305763260082,168.97499946535714,33.087504529326225,465.91342167940843
1.3704175437357011,167.0992698048727,33.30288388198502,463.7406315896801
1.4683045111453938,165.22353398545954,33.52216153078944,461.55416624570444
1.566191478555087,163.34779179491025,33.74545429712575,459.3537868792963
1.66407844596478,161.4720430111515,33.97288392532618,457.1392478669271
1.7619654133744727,159.5962874016688,34.20457735152843,454.9102964539285
1.8598523807841656,157.72052472288118,34.440666990654044,452.66667246433076
1.9577393481938588,155.84475471947775,34.68129104296431,450.40810799546614
2.0556263156035515,153.96897712370185,34.92659382178905,448.13432709632195
2.1535132830132446,152.09319165458172,35.17672610417484,445.84504542858264
2.2514002504229373,150.21739801710953,35.431845506368596,443.5399699092421
2.34928721783263,148.34159590134823,35.692116886238054,441.218798333501
2.447174185242323,146.46578498147727,35.95771277493908,438.8812189766621
2.5450611526520164,144.58996491476393,36.22881384037119,436.5269101735653
2.642948120061709,142.71413534044552,36.505609385219586,434.1555398739722
2.7408350874714023,140.8382958785359,36.78829788267113,431.76676517227935
2.8387220548810945,138.96244612851962,37.07708755321268,429.3602318096435
2.9366090222907877,137.08658566795089,37.37219698628074,426.9355736466092
3.034495989700481,135.21071405093096,37.67385581093602,424.4924121040395
3.132382957110174,133.33483080645635,37.98230542018941,422.03035557000874
3.2302699245198667,131.4589354366274,38.297799754118394,419.54899877012787
3.32815689192956,129.58302741469896,38.6206061474858,417.0479220984953
3.426043859339253,127.70710618296182,38.951006248224786,414.52669090627097
3.5239308267489453,125.8311711504317,39.28929701388651,411.98485474454156
3.6218177941586385,123.95522169033103,39.63579179398015,409.4219465578843
3.719704761568331,122.07925713733565,39.99082150707753,406.8374818246508
3.8175917289780243,120.20327678456476,40.35473592262909,404.2309576396502
3.9154786963877175,118.32727988028493,40.72790505866027,401.60185173448053
4.01336566379741,116.45126562429326,41.11072070791269,398.9496214302728
4.111252631207103,114.57523316394693,41.50359810659097,396.2737025171173
4.209139598616796,112.69918158979411,41.90697776170675,393.5735080538377
4.307026566026489,110.82310993076207,42.32132745511382,390.8484270811548
4.404913533436182,108.94701714884613,42.74714444474821,388.0978232405155
4.502800500845875,107.07090213323985,43.18495788638376,385.32103329009
4.600687468255568,105.19476369383801,43.635331502445226,382.5173655085009
4.69857443566526,103.3186005540287,44.09886652817295,379.6860979758106
4.796461403074954,101.44241134268461,44.57620496979563,376.8264767201525
4.894348370484646,99.56619458524972,45.068033214455085,373.9377137170777
4.992235337894339,97.68994869379475,45.57508603757706,371.018984727182
5.090122305304033,95.81367195590407,46.098151060362724,368.06942695594205
5.1880092727137255,93.93736252222861,46.63807371828454,365.0881365177431
5.285896240123418,92.06101839251329,47.19576281116479,362.07416568394467
5.383783207533112,90.18463739987797,47.77219671688629,359.02651989233595
5.4816701749428045,88.30821719309127,48.36843036442557,355.9441544925503
5.579557142352497,86.43175521653036,48.98560307815153,352.82597119874237
5.677444109762189,84.55524868746781,49.62494742479482,349.6708142171701
5.775331077171883,82.67869457025881,50.28779921786991,346.47746601206387
5.873218044581575,80.80208954692525,50.97560886253476,343.2446426682975
5.971105011991268,78.92542998353208,51.68995425803552,339.9709888037132
6.068991979400962,77.04871189164129,52.432555516455885,336.6550719774914
6.166878946810654,75.17193088397605,53.20529180730361,333.29537653336695
6.264765914220348,73.29508212325767,54.010220699887235,329.8902968077922
6.362652881630041,71.41816026295365,54.84960045249827,326.43812962295806
6.460539849039733,69.54115937840396,55.72591579306472,322.93706597275263
6.558426816449427,67.66407288645021,56.641907855337756,319.38518179593086
6.65631378385912,65.78689345126499,57.60060908458752,315.78042771464374
6.7542007512688125,63.90961287352948,58.60538411620696,312.1206175976067
6.852087718678506,62.03222195942044,59.659977871544484,308.4034157851466
6.949974686088198,60.15471036497464,60.76857242386226,304.62632278753495
7.047861653497891,58.2770664102527,61.935854585494326,300.7866592378839
7.145748620907583,56.39927685622943,63.167096685117215,296.88154784567814
7.243635588317277,54.52132663537721,64.46825368320172,292.9078930561834
7.34152255572697,52.64319852431488,65.84608067241595,288.8623580738372
7.439409523136662,50.76487274342735,67.30827601038958,284.7413388539092
7.537296490546356,48.886326463687865,68.8636569527717,280.54093460638387
7.635183457956049,47.00753319454637,70.52237686590883,276.2569142902098
7.733070425365741,45.12846201796214,72.29619615210785,271.884678507795
7.830957392775435,43.249076621412534,74.19882329132192,267.41921614541917
7.928844360185128,41.36933406539043,76.24634845966958,262.8550550578532
8.02673132759482,39.48918319607608,78.45780090431248,258.18620608930485
8.124618295004513,37.60856257771769,80.8558740141368,253.40609980306013
8.222505262414206,35.727397765726,83.46788103808473,248.507515542496
8.320392229823899,33.84559766073875,86.32703329819458,243.4825030213242
8.418279197233591,31.963049559606837,89.47417763232173,238.3222978305804
8.516166164643284,30.079612323519484,92.96020125416922,233.01723460348
8.614053132052979,28.1951067674275,96.84942910355184,227.55666616158703
8.711940099462671,26.309301849945584,101.22453594224076,221.9289058937565
8.809827066872364,24.421894342583926,106.19383994034021,216.12122823802144
8.907714034282057,22.532478055674613,111.90247101591713,210.11999771182641
9.00560100169175,20.64049572700593,118.55010103627075,203.91107115627227
9.103487969101442,18.745160887550643,126.4203262247702,197.48077954499627
9.201374936511137,16.845325048817827,135.93195798328765,190.81816806256063
9.29926190392083,14.939238997965077,147.73450825765698,183.92009392566524
9.39714887133052,13.024092627308846,162.90112469281266,176.80327809099836
9.495035838740213,11.095043045336443,183.36302865594374,169.53505798841294
9.592922806149907,9.142888332582881,213.04738898183797,162.3223739174411
9.6908097735596,7.147362948062627,261.6270274040141,155.82861015660131
9.788696740969293,5.050542480514068,363.1325787069647,152.8347095681786


==> plots/iteration-numbers-laplace-inner-outer/datar10.csv <==
9.788696740969293,5.050331565193624,408.17115199997835,171.7833044122446
9.6908097735596,7.620832839559847,278.3624022751091,176.77944471307666
9.592922806149907,10.061828109713005,222.2421667014007,186.3468733399731
9.495035838740213,12.4533979962626,189.3383704638061,196.4921736124657
9.39714887133052,14.820225429921502,167.16707890662838,206.45448282147566
9.29926190392083,17.172764417993147,150.96917553292084,216.0465071504587
9.201374936511137,19.516265607807384,138.4896625769716,225.23341989898336
9.103487969101442,21.853672848836283,128.50615920306964,234.02763019036297
9.00560100169175,24.18677048905783,120.2918957553302,242.45603952732012
8.907714034282057,26.516705332751403,113.3845091592005,250.548634889431
8.809827066872364,28.84424900824814,107.47419574799677,258.33437200970184
8.711940099462671,31.16994024935332,102.344675766603,265.83978570703783
8.614053132052979,33.49416682649585,97.83984270225308,273.0886678122814
8.516166164643284,35.81721508569501,93.84386615590469,280.10216154826776
8.418279197233591,38.13930114199795,90.26877664183567,286.8990046718934
8.320392229823899,40.46059120677283,87.04642239893631,293.49580939128634
8.222505262414206,42.78121522967376,84.12308951934381,299.9073332093467
8.124618295004513,45.10127629086344,81.45580316303894,306.1467236625339
8.02673132759482,47.420857213837785,79.00972294272941,312.2257325143379
7.928844360185128,49.74002531449288,76.75626981268745,318.1549002940933
7.830957392775435,52.05883587245279,74.67175368397318,323.94371411184846
7.733070425365741,54.37733470892903,72.73635105533457,329.6007422368409
7.635183457956049,56.69556012862557,70.93333193914272,335.13374883995186
7.537296490546356,59.013544401658095,69.248467363966,340.5497919608482
7.439409523136662,61.331314907883026,67.66956968757522,345.85530734913425
7.34152255572697,63.64889503014416,66.1861319527024,351.0561804257354
7.243635588317277,65.96630485848922,64.78904204416929,356.1578082479289
7.145748620907583,68.28356175046704,63.470353998500265,361.165153048383
7.047861653497891,70.60068078071045,62.223103449930456,366.0827886544719
6.949974686088198,72.91767510453072,61.041157498647934,370.91494087424155
6.852087718678506,75.23455625412747,59.919091671307434,375.66552275343327
6.7542007512688125,77.55133438155538,58.85208838626426,380.3381654580026
6.65631378385912,79.86801845929445,57.83585262366888,384.93624541301824
6.558426816449427,82.18461644681307,56.86654146215733,389.46290822701604
6.460539849039733,84.50113542967179,55.94070486895003,393.92108984687053
6.362652881630041,86.8175817363065,55.0552356819058,398.31353531878955
6.264765914220348,89.13396103656663,54.20732714547476,402.64281547343063
6.166878946810654,91.4502784252461,53.39443669003476,406.91134180523784
6.068991979400962,93.76653849321296,52.614254899382544,411.1213797762226
5.971105011991268,96.0827453882314,51.86467881153759,415.27506074094714
5.873218044581575,98.39890286717808,51.14378885637511,419.37439266149323
5.775331077171883,100.7150143410455,50.44982885953491,423.4212697576125
5.677444109762189,103.03108291386268,49.78118864280583,427.41748121729717
5.579557142352497,105.34711141647605,49.136388832249004,431.36471907618545
5.4816701749428045,107.66310243596402,48.514067550904755,435.26458535986137
5.383783207533112,109.97905834133007,47.91296872625251,439.118598570904
5.285896240123418,112.29498130601162,47.33193178616769,442.9281995920931
5.1880092727137255,114.61087332765814,46.7698825528926,446.69475706825176
5.090122305304033,116.92673624555505,46.225825174039365,450.41957232150327
4.992235337894339,119.24257175601502,45.698834954070776,454.1038838480893
4.894348370484646,121.55838142600864,45.18805197002335,457.7488714392
4.796461403074954,123.87416670526324,44.69267537219247,461.3556599632652
4.69857443566526,126.1899289370304,44.211958284711706,464.9253228428936
4.600687468255568,128.50566936768564,43.745203232907826,468.4588852558555
4.502800500845875,130.8213891553097,43.29175803439575,471.95732708626593
4.404913533436182,133.13708937737195,42.85101209941721,475.4215856492463
4.307026566026489,135.4527710376257,42.422393093175344,478.85255820983616
4.209139598616796,137.76843507230856,42.00536391909725,482.25110431473684
4.111252631207103,140.0840823557235,41.59941998723329,485.61804795349315
4.01336566379741,142.3997137052811,41.20408673652678,488.954179564082
3.9154786963877175,144.71532988605088,40.818917383572185,492.2602578962588
3.8175917289780243,147.0309316148868,40.443490873830164,495.53701174478516
3.719704761568331,149.34651956416798,40.07741001415915,498.78514156340003
3.6218177941586385,151.66209436519352,39.72029976802643,502.0053209693499
3.5239308267489453,153.9776566112737,39.37180569693708,505.1981981473972
3.426043859339253,156.29320686054686,39.031592533508245,508.36439716134834
3.32815689192956,158.60874563854713,38.6993428732657,511.5045191803934
3.2302699245198667,160.92427344054957,38.3747559736797,514.6191436268996
3.132382957110174,163.23979073372135,38.05754665021915,517.7088292517176
3.034495989700481,165.55529795908228,37.74744426030867,520.7741151424376
2.9366090222907877,167.87079553331498,37.44419176704766,523.8155216696912
2.8387220548810945,170.1862838504178,37.147544875405664,526.8335513759935
2.7408350874714023,172.50176328322829,36.85727123436594,529.828689811361
2.642948120061709,174.81723418482417,36.57314969915756,532.8014063195216
2.5450611526520164,177.13269688981904,36.29496964830718,535.7521547782314
2.447174185242323,179.44815171554998,36.0225303507689,538.6813742968984
2.34928721783263,181.76359896318112,35.755640378855155,541.5894898744962
2.2514002504229373,184.07903891871655,35.49411706310883,544.4769130204576
2.1535132830132446,186.39447185395125,35.23778598562611,547.344042341112
2.0556263156035515,188.70989802733217,34.98648050866959,550.1912640938568
1.9577393481938588,191.02531768477616,34.74004133570836,553.0189527113287
1.8598523807841656,193.3407310604172,34.498316102284925,555.8274712974275
1.7619654133744727,195.65613837729998,34.26115899434655,558.6171720970453
1.66407844596478,197.97153984803762,34.02843039189209,561.3883969412199
1.566191478555087,200.28693567540506,33.79999653597624,564.1414776691656
1.4683045111453938,202.60232605290958,33.57572921728625,566.8767365287359
1.3704175437357011,204.9177111653086,33.355505484660966,569.5944865565518
1.2725305763260082,207.2330911891001,33.139207372062764,572.2950319390984
1.174643608916315,209.54846629298336,32.926721642639635,574.9786683559264
1.0767566415066223,211.86383663827704,32.7179395486295,577.6456833059887
0.9788696740969294,214.17920237932609,32.512756605962004,580.2963564181755
0.8809827066872363,216.49456366387048,32.3110723825085,582.9309597469094
0.7830957392775435,218.8099206333976,32.1127902990153,585.5497580537066
0.6852087718678506,221.12527342346394,31.917817441833602,588.1530090754718
0.5873218044581575,223.44062216400965,31.726064386629712,590.740963780331
0.4894348370484647,225.75596697964147,31.537445032324506,593.3138666116424
0.39154786963877175,228.07130798990664,31.351876444568408,595.8719557208883
0.29366090222907876,230.38664530954722,31.169278708112884,598.4154631900353
0.19577393481938588,232.70197904873442,30.989574787487893,600.944615243933
0.09788696740969294,235.01730931329845,30.81269039543919,603.4596324533194
0.,237.3326362049404,30.63855386862102,605.9607299289084


==> plots/iteration-numbers-laplace-inner-outer/datar11.csv <==
9.788696740969293,5.050175525666927,453.6546223687596,190.91962258269848
9.6908097735596,8.139517641105785,292.8515990515662,198.63922972552177
9.592922806149907,11.069812991573762,229.80063381944223,211.9875034771955
9.495035838740213,13.945811565303279,194.12385403472626,225.6012240582276
9.39714887133052,16.796119033561578,170.53029333404086,238.68725880556022
9.29926190392083,19.63211725153699,153.4926896315856,251.115540008422
9.201374936511137,22.459294148185542,140.47010046999796,262.904942123405
9.103487969101442,25.28063720346066,130.11213001525,274.1097962237533
9.00560100169175,28.09791685549409,121.62709192150508,284.7889930154989
8.907714034282057,30.91225079430117,114.5165913264886,294.9971325994091
8.809827066872364,33.72438016420974,108.44940262458134,304.7824068910689
8.711940099462671,36.534816164044756,103.19580171772824,314.1866370548679
8.614053132052979,39.34392297621477,98.5908667617706,323.2459556694463
8.516166164643284,42.15196716135474,94.51277424441653,331.99161302326496
8.418279197233591,44.95914836292116,90.86935441634463,340.4507322372753
8.320392229823899,47.765619093570514,87.5894344167311,348.64696341423775
8.222505262414206,50.571497884628165,84.61707817767591,356.60103250547945
8.124618295004513,53.37687826110912,81.9076441377185,364.331195816104
8.02673132759482,56.181835012172094,79.42502013688133,371.8536147640594
7.928844360185128,58.98642866320266,77.13964182573952,379.1826649715823
7.830957392775435,61.790708724292756,75.02704530132337,386.33119188819916
7.733070425365741,64.59471608895532,73.06679187265422,393.3107230454073
7.635183457956049,67.39848483175322,71.24165704226397,400.1316451293327
7.537296490546356,70.20204357363423,69.53701033213495,406.80335244306593
7.439409523136662,73.00541653165494,67.94033511264806,413.3343720165911
7.34152255572697,75.80862433509637,66.44085259476732,419.7324695716857
7.243635588317277,78.61168466648672,65.02922432308472,426.004739716047
7.145748620907583,81.41461276986318,63.697314530541355,432.157683082017
7.047861653497891,84.21742185729728,62.437998638332374,438.19727260414925
6.949974686088198,87.02012343668153,61.24500768467804,444.12901071676595
6.852087718678506,89.82272757802488,60.11280098793113,449.9579789242469
6.7542007512688125,92.6252431313068,59.03646118868741,455.6888809345108
6.65631378385912,95.42767790587546,58.011607172218696,461.326080336055
6.558426816449427,98.23003881908413,57.03432138383623,466.8736336295294
6.460539849039733,101.0323320201521,56.10108881110144,472.3353192879367
6.362652881630041,103.83456299393535,55.20874548518734,477.7146634081524
6.264765914220348,106.63673664831683,54.35443479692391,483.0149624256403
6.166878946810654,109.43885738814768,53.53557026545974,488.2393032895673
6.068991979400962,112.24092917810289,52.749803664006286,493.39058143421346
5.971105011991268,115.04295559633655,51.99499761608927,498.47151683161525
5.873218044581575,117.84493988047579,51.269201940678855,503.4846683682727
5.775331077171883,120.6468849671966,50.57063315559269,508.43244675342413
5.677444109762189,123.4487935264056,49.897656653289935,513.3171261369556
5.579557142352497,126.25066799086598,49.248771147348705,518.1408545901718
5.4816701749428045,129.05251058195924,48.62259505595566,522.9056635817531
5.383783207533112,131.8543233321589,48.01785454400505,527.6134765634847
5.285896240123418,134.65610810469923,47.43337299053594,532.266116765344
5.1880092727137255,137.4578666108324,46.86806168525094,536.8653142866241
5.090122305304033,140.25960042501782,46.32091158836532,541.4127125588914
4.992235337894339,143.06131099832635,45.790986013276964,545.909874247119
4.894348370484646,145.862999670295,45.27741411252413,550.3582866472431
4.796461403074954,148.66466767944456,44.779385064996774,554.759366631469
4.69857443566526,151.4663161726259,44.296142877019136,559.1144651865326
4.600687468255568,154.2679462133471,43.82698172223853,563.4248715849699
4.502800500845875,157.06955878921423,43.37124175563842,567.6918172248727
4.404913533436182,159.87115481857884,42.92830534578267,571.9164791695705
4.307026566026489,162.6727351565102,42.497593676858386,576.0999834153806
4.209139598616796,165.47430060015066,42.078563678434925,580.2434079123268
4.111252631207103,168.2758518935411,41.6707052462835,584.3477853602506
4.01336566379741,171.0773897319731,41.27353872224601,588.4141058002804
3.9154786963877175,173.87891476591216,40.88661260513322,592.4433190195691
3.8175917289780243,176.6804276045588,40.50950146806956,596.4363367855026
3.719704761568331,179.48192881906613,40.141804060665464,600.3940349237715
3.6218177941586385,182.283418945467,39.78314157696956,604.317255253464
3.5239308267489453,185.08489848733166,39.433156072378196,608.2068073909353
3.426043859339253,187.88636791819076,39.091509014617756,612.0634704331451
3.32815689192956,190.68782768373788,38.75787995560407,615.8879945301022
3.2302699245198667,193.48927820385245,38.431965312456924,619.681102355232
3.132382957110174,196.29071987443638,38.1134772472395,623.4434904815494
3.034495989700481,199.09215306910323,37.80214263612445,627.1758306709469
2.9366090222907877,201.89357814072756,37.49770211968274,630.8787710831577
2.8387220548810945,204.6949954228624,37.19990922686862,634.5529374103974
2.7408350874714023,207.49640523104108,36.908529566045736,638.1989339431739
2.642948120061709,210.29780786398365,36.623340077083746,641.8173445723241
2.5450611526520164,213.0992036046969,36.34412833915814,645.4087337317912
2.447174185242323,215.9005927215001,36.070691929423845,648.9736472864364
2.34928721783263,218.70197546895866,35.80283782820794,652.5126133686532
2.2514002504229373,221.5033520887588,35.54038186679188,656.0261431674116
2.1535132830132446,224.3047228105123,35.28314821423142,659.5147316729499
2.0556263156035515,227.10608785249755,35.0309688999981,662.9788583800898
1.9577393481938588,229.9074474223537,34.78368336953002,666.4189879530018
1.8598523807841656,232.7088017177218,34.5411380700465,669.8355708539085
1.7619654133744727,235.51015092683485,34.30318606422601,673.2290439380971
1.66407844596478,238.311495229076,34.06968666956123,676.5998310174379
1.566191478555087,241.11283479549016,33.84050512140177,679.9483433943735
1.4683045111453938,243.9141697892615,33.61551225787094,683.2749803682779
1.3704175437357011,246.71550036616532,33.3945842249994,686.580129715898
1.2725305763260082,249.5168266749775,33.17760220056373,689.8641681474511
1.174643608916315,252.31814885786628,32.96445213524528,693.1274617399022
1.0767566415066223,255.11946705075482,32.75502450984198,696.3703663487747
0.9788696740969294,257.9207813836627,32.54921410737146,699.593227999782
0.8809827066872363,260.7220919810176,32.346919798999934,702.796383261455
0.7830957392775435,263.5233989619586,32.148044342817336,705.9801595999157
0.6852087718678506,266.3247024406082,31.95249419455951,709.1448757167768
0.5873218044581575,269.12600252634087,31.760179329449088,712.2908418711961
0.4894348370484647,271.92729932402096,31.57101307439252,715.4183601869095
0.39154786963877175,274.72859293423596,31.38491194983052,718.5277249451522
0.29366090222907876,277.52988345351025,31.20179552059335,721.6192228642109
0.19577393481938588,280.33117097451395,31.021586255162127,724.6931333663738
0.09788696740969294,283.1324555862455,30.844209392782776,727.7497288329105
0.,285.93373737421507,30.669592817920964,730.7892748477939


==> plots/iteration-numbers-laplace-inner-outer/datar12.csv <==
9.788696740969293,5.050056852756919,499.5424963208951,210.2265005657195
9.6908097735596,8.703073365665905,305.39156953959156,221.48710291324383
9.592922806149907,12.166909208792715,236.05239855552674,239.3356751452372
9.495035838740213,15.572758427415025,197.99683732543144,256.94640975509446
9.39714887133052,18.952535143506104,173.2176290889516,273.57610023193
9.29926190392083,22.31824495797555,155.49217534994213,289.192704875708
9.201374936511137,25.675473165024442,142.02996008758805,303.8905357381966
9.103487969101442,29.027183984185942,131.37144001458876,317.7785799642429
9.00560100169175,32.37510071025281,122.67048144429198,330.95576591117924
8.907714034282057,35.72029500541976,115.39883543311892,343.5067037460745
8.809827066872364,39.06346888616176,109.20769427290638,355.50261394659526
8.711940099462671,42.40510170757432,103.85638236022709,367.00337141384637
8.614053132052979,45.745532081074565,99.17284122028823,378.0595324678341
8.516166164643284,49.085006061103655,95.03042037571754,388.71406334427695
8.418279197233591,52.42370678171792,91.33358179749278,399.0037426229842
8.320392229823899,55.76177338001538,88.00873896751766,408.96027981397066
8.222505262414206,59.099313471620846,84.99818619838986,418.61120422148656
8.124618295004513,62.4364116057104,82.25595839090208,427.9805729263792
8.02673132759482,65.77313513519778,79.74493600010507,437.08953765688403
7.928844360185128,69.10953837990623,77.43477594330382,445.9568016660995
7.830957392775435,72.44566563541503,75.30040395347682,454.59899058543874
7.733070425365741,75.7815533846908,73.32089696530444,463.0309556324693
7.635183457956049,79.11723194863569,71.47864175813476,471.26602327931533
7.537296490546356,82.45272673496129,69.7586927053635,479.31620225195616
7.439409523136662,85.78805919503196,68.14827529919764,487.1923562839084
7.34152255572697,89.12324756538817,66.63639793828887,494.90434919332006
7.243635588317277,92.45830744846042,65.21354517171201,502.4611674408509
7.145748620907583,95.79325227174826,63.87143296463966,509.87102424498204
7.047861653497891,99.12809365415339,62.6028117078403,517.1414484990103
6.949974686088198,102.46284170065944,61.40130635301747,524.2793610885769
6.852087718678506,105.79750524119866,60.26128568838441,531.2911407048516
6.7542007512688125,109.13209202566233,59.17775468572322,538.1826808528681
6.65631378385912,112.4666088841762,58.14626526203023,544.9594394416929
6.558426816449427,115.80106185964857,57.16284184987817,551.6264820942541
6.460539849039733,119.13545631803477,56.22391896082931,558.1885201155505
6.362652881630041,122.46979704056838,55.32628852587409,564.6499438976439
6.264765914220348,125.80408830131118,54.46705525586587,571.0148524101121
6.166878946810654,129.13833393267572,53.6435986191367,577.2870793190414
6.068991979400962,132.4725373810458,52.85354030893285,583.4702161913099
5.971105011991268,135.80670175419564,52.094716289068394,589.5676331699124
5.873218044581575,139.14082986188478,51.365152676347506,595.5824974474504
5.775331077171883,142.47492425075026,50.6630448533682,601.5177898163331
5.677444109762189,145.8089872344065,49.986739313172976,607.3763195336703
5.579557142352497,149.14302091950537,49.33471782384614,613.1607377049816
5.4816701749428045,152.47702722837636,48.7055835711258,618.8735493623757
5.383783207533112,155.81100791875593,48.0980489939056,624.5171243888446
5.285896240123418,159.14496460103624,47.510925073848746,630.0937074200119
5.1880092727137255,162.47889875339087,46.943111878337994,635.6054268374648
5.090122305304033,165.81281173507085,46.3935901872729,641.054302953026
4.992235337894339,169.14670479813154,45.861414060109965,646.4422554708583
4.894348370484646,172.48057909779416,45.34570422103529,651.7711103034546
4.796461403074954,175.81443570163432,44.845642158079286,657.0426058083443
4.69857443566526,179.148275597738,44.36046484698789,662.2583985043295
4.600687468255568,182.48209970196433,43.88946002326045,667.4200683191659
4.502800500845875,185.8159088644293,43.431961936390344,672.5291234146391
4.404913533436182,189.14970387530119,42.987347529326236,677.5870046297264
4.307026566026489,192.4834854699921,42.55503299379494,682.5950895780136
4.209139598616796,195.81725433382204,42.13447065861588,687.5546964315956
4.111252631207103,199.15101110621166,41.725146173675284,692.4670874201593
4.01336566379741,202.48475638446408,41.32657595697194,697.3334720709595
3.9154786963877175,205.8184907271734,40.938304876215575,702.1550102126312
3.8175917289780243,209.1522146573152,40.5599041399662,706.9328147635281
3.719704761568331,212.48592866503478,40.19096937632634,711.6679543230563
3.6218177941586385,215.81963321019137,39.83111887981452,716.3614555827581
3.5239308267489453,219.15332872465396,39.47999200932057,721.0143055721119
3.426043859339253,222.48701561440873,39.137247722014706,725.627453752739
3.32815689192956,225.82069426145898,38.80256322980206,730.2018139731717
3.2302699245198667,229.1543650255769,38.4756327664166,734.7382662954565
3.132382957110174,232.4880282458973,38.15616645456106,739.2376587035958
3.034495989700481,235.82168424237352,37.84388926365252,743.7008087030345
2.9366090222907877,239.15533331712123,37.53854004974425,748.1285048195575
2.8387220548810945,242.48897575563416,37.23987067008664,752.5215080051325
2.7408350874714023,245.8226118279186,36.94764516557522,756.880552957739
2.642948120061709,249.15624178953158,36.66163900502798,761.2063493614394
2.5450611526520164,252.48986588253257,36.38163838584935,765.4995830524917
2.447174185242323,255.8234843363558,36.10743958618232,769.7609171168021
2.34928721783263,259.1570973686352,35.83884836413503,773.9909929236579
2.2514002504229373,262.4907051859435,35.57567940009767,778.1904311000568
2.1535132830132446,265.82430798449576,35.31775577855,782.3598324498732
2.0556263156035515,269.1579059507757,35.064908506101496,786.4997788214852
1.9577393481938588,272.4914992621523,34.816976062812095,790.6108339275112
1.8598523807841656,275.82508808740795,34.573803984115465,794.6935441196185
1.7619654133744727,279.15867258726865,34.33524447091223,798.748439121601
1.66407844596478,282.49225291486954,34.10115602561987,802.7760327232363
1.566191478555087,285.8258292162038,33.87140311216556,806.7768234375854
1.4683045111453938,289.1594016305299,33.645855838084344,810.7512951239615
1.3704175437357011,292.4929702907583,33.42438965704768,814.699917578798
1.2725305763260082,295.82653532380573,33.20688509028981,818.623147096348
1.174643608916315,299.16009685093366,32.99322746553243,822.5214270011304
1.0767566415066223,302.4936549880574,32.783306672124915,826.3951881537862
0.9788696740969294,305.8272098460353,32.57701693122507,830.2448494319679
0.8809827066872363,309.16076153094747,32.374256579942035,834.0708181877637
0.7830957392775435,312.49431014434714,32.17492786845215,837.873490683007
0.6852087718678506,315.82785578349547,31.978936769176606,841.6532525037525
0.5873218044581575,319.1613985415952,31.78619279718484,845.4104789551911
0.4894348370484647,322.49493850799206,31.596608841052003,849.145535438012
0.39154786963877175,325.82847576837133,31.41010100346046,852.8587778073427
0.29366090222907876,329.1620104049543,31.226588450889395,856.55055271524
0.19577393481938588,332.4955424966627,31.045993271787676,860.2211979375653
0.09788696740969294,335.8290721192832,30.868240342670767,863.871042686179
0.,339.16259934561896,30.693257201624636,867.5004079072207


==> plots/iteration-numbers-laplace-inner-outer/datar13.csv <==
9.788696740969293,5.049964502078521,545.8010404221716,229.68965661079088
9.6908097735596,9.311286757364867,316.25493853329687,245.39503509302725
9.592922806149907,13.35330521812485,241.25851691413226,268.46655106887874
9.495035838740213,17.33474477395973,201.16383409630487,290.59364348421855
9.39714887133052,21.290174270450603,175.39218643482332,311.1775179060625
9.29926190392083,25.23195833102236,157.0991447384485,330.32658948998187
9.201374936511137,29.165671437341572,143.2776208421546,348.23233448385696
9.103487969101442,33.09420781483497,132.37514006772764,365.0708662432721
9.00560100169175,37.01922272785099,123.49981885976456,380.98894176823967
8.907714034282057,40.941732488597275,116.09856655027781,396.10637116759017
8.809827066872364,44.86239607348311,109.80805479622491,410.5210371939148
8.711940099462671,48.78165967778566,104.37861729662521,424.3135155501502
8.614053132052979,52.69983627565128,99.63236518798394,437.55077776355427
8.516166164643284,56.61715193324327,95.4387204572314,450.2890447034502
8.418279197233591,60.53377404163326,91.69941377905656,462.57596612097007
8.320392229823899,64.44982920707628,88.33890715339506,474.45228986467333
8.222505262414206,68.36541496747196,85.29806774994518,485.9531498040449
8.124618295004513,72.28060768690042,82.52986544248347,497.109068875069
8.02673132759482,76.1954680085012,79.9963716459916,507.94674804569377
7.928844360185128,80.11004470395372,77.66661895659361,518.489693051471
7.830957392775435,84.02437744415634,75.51504453076605,528.7587170304466
7.733070425365741,87.93849882822045,73.52033811991541,538.7723473007127
7.635183457956049,91.8524358926061,71.66457617207584,548.5471573846985
7.537296490546356,95.76621124948211,69.93256175619409,558.0980401967613
7.439409523136662,99.67984395644004,68.31131494458698,567.438434511305
7.34152255572697,103.59335018875035,66.78967477789344,576.5805140215884
7.243635588317277,107.50674376457097,65.35798507547695,585.5353462064961
7.145748620907583,111.42003655932069,64.00784401089003,594.3130266480553
7.047861653497891,115.33323883558701,62.73190271958881,602.9227932474289
6.949974686088198,119.24635950799956,61.523701995911864,611.3731238722946
6.852087718678506,123.15940635755219,60.3775388585491,619.6718202624122
6.7542007512688125,127.07238620628648,59.288356743541186,627.8260804709462
6.65631378385912,130.98530506063068,58.25165454041739,635.842561688587
6.558426816449427,134.89816822977656,57.26341077023136,643.727434957789
6.460539849039733,138.8109804240103,56.32002001780608,651.4864330142956
6.362652881630041,142.72374583685897,55.4182393472748,659.1248922772221
6.264765914220348,146.6364682140786,54.555142901712465,666.6477898351229
6.166878946810654,150.54915091186854,53.72808325137303,674.0597761346995
6.068991979400962,154.4617969462416,52.934658337677476,681.3652039644178
5.971105011991268,158.374409035062,52.1726830813156,688.5681542314112
5.873218044581575,162.28698963400666,51.44016489716701,695.6724589531779
5.775331077171883,166.19954096743797,50.735282497032834,702.6817218216789
5.677444109762189,170.11206505501718,50.0563674715446,709.5993366447699
5.579557142352497,174.0245637347246,49.40188823121114,716.4285039256786
5.4816701749428045,177.93703868284166,48.77043595808472,723.1722458043976
5.383783207533112,181.8494914313531,48.16071227755933,729.8334195538239
5.285896240123418,185.7619233831437,47.57151840714106,736.4147297972623
5.1880092727137255,189.67433582532504,47.001745577809864,742.9187395918327
5.090122305304033,193.5867299409296,46.450366555513796,749.3478805032864
4.992235337894339,197.49910681923015,45.91642811672697,755.7044617819134
4.894348370484646,201.41146746484534,45.39904435391091,761.9906787352331
4.796461403074954,205.32381280580773,44.89739070497824,768.2086203815136
4.69857443566526,209.23614370072625,44.410698616135676,774.3602764579507
4.600687468255568,213.1484609451574,43.93825076031039,780.447543848546
4.502800500845875,217.0607652772928,43.47937674417531,786.4722324892016
4.404913533436182,220.97305738303527,43.0334492459273,792.4360708008523
4.307026566026489,224.88533790054993,42.59988053372574,798.3407106958309
4.209139598616796,228.79760742434706,42.178119321295334,804.1877321975832
4.111252631207103,232.7098665089482,41.767647922826576,809.9786477094767
4.01336566379741,236.6221156722006,41.36797967412728,815.7149059647156
3.9154786963877175,240.5343553982507,40.978656591112255,821.3978956857886
3.8175917289780243,244.44658614024996,40.59924724027915,827.0289489791835
3.719704761568331,248.3588083227937,40.22934479888901,832.6093444882378
3.6218177941586385,252.27102234413076,39.86856528522667,838.140310324821
3.5239308267489453,256.18322857818697,39.5165459416194,843.6230267985258
3.426043859339253,260.09542737637963,39.17294375489381,849.0586289599988
3.32815689192956,264.007619069301,38.837434100696086,854.4482089738042
3.2302699245198667,267.9198039682248,38.50970949962244,859.792818334344
3.132382957110174,271.8319823665123,38.18947847443735,865.0934699374629
3.034495989700481,275.7441545408647,37.876464498828,870.3511400188669
2.9366090222907877,279.656320752502,37.570405029165514,875.5667699698104
2.8387220548810945,283.5684812482324,37.271050611648974,880.7412680392752
2.7408350874714023,287.4806362614196,36.97816405800306,885.8755109311564
2.642948120061709,291.39278601290175,36.69151968360335,890.9703453043669
2.5450611526520164,295.3049307118045,36.410902602526555,896.0265891827805
2.447174185242323,299.2170705563251,36.13610807457352,901.0450332817211
2.34928721783263,303.12920573441954,35.86694089980344,906.0264422567318
2.2514002504229373,307.04133642446925,35.603214856553336,910.9715558803045
2.1535132830132446,310.9534627958751,35.34475217930489,915.881090151409
2.0556263156035515,314.8655850096233,35.09138307310683,920.7557383425479
1.9577393481938588,318.7777032187851,34.84294526157144,925.5961719884663
1.8598523807841656,322.6898175690263,34.59928356573909,930.403041820613
1.7619654133744727,326.60192819901704,34.36024951135449,935.1769786506425
1.66407844596478,330.5140352408649,34.12570096231998,939.9185942066204
1.566191478555087,334.4261388205011,33.89550177829168,944.6284819247928
1.4683045111453938,338.33823905802785,33.66952149456427,949.3072176997745
1.3704175437357011,342.2503360680528,33.44763502255245,953.9553605958455
1.2725305763260082,346.1624299600096,33.22972236932348,958.5734535217921
1.174643608916315,350.07452083843515,33.01566837476706,963.1620238714379
1.0767566415066223,353.9866088032455,32.80536246510911,967.7215841321042
0.9788696740969294,357.89869394998544,32.59869842158272,972.2526324628254
0.8809827066872363,361.81077637007564,32.39557416316979,976.7556532442354
0.7830957392775435,365.722856151015,32.195891542413435,981.2311176016457
0.6852087718678506,369.6349333766027,31.999556153384002,985.6794839030795
0.5873218044581575,373.54700812712395,31.80647715095404,990.1011982335509
0.4894348370484647,377.4590804795409,31.61656708060455,994.4966948470596
0.39154786963877175,381.3711505076533,31.429741718046333,998.8663965974765
0.29366090222907876,385.2832182822728,31.24591991799504,1003.2107153496081
0.19577393481938588,389.1952838713437,31.065023471490242,1007.5300523713832
0.09788696740969294,393.10734734012084,30.88697697119437,1011.824798708468
0.,397.0194087512877,30.711707684150316,1016.0953355419781


==> plots/iteration-numbers-laplace-inner-outer/datar14.csv <==
9.788696740969293,5.049891227600748,592.4017181397176,249.29701997078087
9.6908097735596,9.964044558849157,325.6837900266435,270.4273163266957
9.592922806149907,14.629252270868866,245.6243301079981,299.4416907510896
9.495035838740213,19.232258994588186,203.77928006780581,326.59465766623026
9.39714887133052,23.809650552372627,177.17253174698408,351.53467236456964
9.29926190392083,28.373931935235376,158.4074791795092,374.55358602263414
9.201374936511137,32.93058720240461,144.2894761358756,395.96143135681086
9.103487969101442,37.48240991199303,133.18681191217448,416.0135565803033
9.00560100169175,42.03097545064536,124.16901226555932,434.9120588553838
8.907714034282057,46.57724064402844,116.66219689773801,452.81693491391434
8.809827066872364,51.12182054979405,110.29095876874715,469.85621687005215
8.711940099462671,55.66512868884327,104.79818867844614,486.13372159528177
8.614053132052979,60.20745341048794,100.00118991998393,501.7347485917324
8.516166164643284,64.74900195590001,95.76615623941053,516.7302531378848
8.418279197233591,69.2899271205001,91.99257944617963,531.1799271210501
8.320392229823899,73.83034404176641,88.60332562784251,545.1345011956892
8.222505262414206,78.37034113314289,85.53809719996892,558.6374881201248
8.124618295004513,82.9099874157661,82.7489963544282,571.7265205344097
8.02673132759482,87.44933756102604,80.19743640292319,584.4343906273457
7.928844360185128,91.98843543688304,77.85194279694258,596.7898678010386
7.830957392775435,96.52731665167015,75.68655630573821,608.8183488998711
7.733070425365741,101.0660104112371,73.67965290385584,620.5423806231191
7.635183457956049,105.60454089643393,71.81305779668821,631.9820832490278
7.537296490546356,110.14292829953858,70.07137078416439,643.1554973442167
7.439409523136662,114.68118961426472,68.44144592205731,654.0788697718249
7.34152255572697,119.21933924511283,66.91198548355634,664.7668914106806
7.243635588317277,123.75738948250243,65.47321971962019,675.2328961262078
7.145748620907583,128.2953508769611,64.116651808007,685.4890283970167
7.047861653497891,132.8332325365418,62.834852885477545,695.5463853946694
6.949974686088198,137.37104236523322,61.62129595427132,705.415138094565
6.852087718678506,141.9087872555975,60.47022024988382,715.1046350616573
6.7542007512688125,146.4464732455596,59.3765196885996,724.6234918325786
6.65631378385912,150.98410564690568,58.33565050640575,733.9796682533444
6.558426816449427,155.52168915127086,57.3435543103362,743.1805356900937
6.460539849039733,160.05922791808726,56.39659359591846,752.2329356810711
6.362652881630041,164.59672564797677,55.491497415165014,761.143231319944
6.264765914220348,169.13418564431973,54.62531536161769,769.917352437613
6.166878946810654,173.67161086517248,53.79537841042504,778.5608354700031
6.068991979400962,178.20900396724403,52.99926543990278,787.0788587533877
5.971105011991268,182.74636734332165,52.23477448668955,795.4762738700111
5.873218044581575,187.2837031542554,51.49989796435304,803.7576335691947
5.775331077171883,191.82101335639214,50.79280121621735,811.9272167087166
5.677444109762189,196.35829972521685,50.11180388559428,819.9890505949006
5.579557142352497,200.8955638757795,49.45536367679466,827.9469310442838
5.4816701749428045,205.43280728042004,48.822062153070874,835.804440443708
5.383783207533112,209.97003128418842,48.21059227666859,843.5649640467797
5.285896240123418,214.50723711831432,47.61974744428298,851.2317047120875
5.1880092727137255,219.04442591199196,47.04841181062925,858.8076962608554
5.090122305304033,223.58159870274497,46.495551725267845,866.295815608463
4.992235337894339,228.11875644553672,45.96020813462701,873.6987938040962
4.894348370484646,232.6559000208261,45.44148982340761,881.0192260960089
4.796461403074954,237.1930302416957,44.93856738808915,888.2595811251258
4.69857443566526,241.7301478601731,44.45066785075481,895.4222093372002
4.600687468255568,246.26725357285903,43.9770698344675,902.5093506930114
4.502800500845875,250.8043480259401,43.51709923238957,909.5231417466337
4.404913533436182,255.3414318196681,43.070125312103876,916.4656221537609
4.307026566026489,259.8785055123762,42.63555720445403,923.3387406650781
4.209139598616796,264.4155696240658,42.2128407329017,930.1443606533476
4.111252631207103,268.9526246396506,41.801455545106194,936.8842652178323
4.01336566379741,273.4896710118551,41.40091251330801,943.5601619046001
3.9154786963877175,278.02670916386035,41.01075137428922,950.1736870775745
3.8175917289780243,282.5637394916536,40.63053858328276,956.7264099710242
3.719704761568331,287.1007623661974,40.25986535931513,963.2198364516528
3.6218177941586385,291.6377781353641,39.898345902151725,969.6554125149783
3.5239308267489453,296.1747871257047,39.54561576334664,976.0345275386753
3.426043859339253,300.71178964406613,39.201330355922224,982.3585173131356
3.32815689192956,305.24878597904984,38.86516358896899,988.6286668674962
3.2302699245198667,309.78577640234386,38.53680661499397,994.8462131077406
3.132382957110174,314.3227611699575,38.215966679194544,1001.01234728196
3.034495989700481,318.85974052331716,37.902366061012586,1007.1282172861879
2.9366090222907877,323.3967146903124,37.59574109936256,1013.1949298234506
2.8387220548810945,327.9336838862074,37.295841293837896,1019.2135524269663
2.7408350874714023,332.47064831452855,37.00242847500574,1025.1851153580942
2.642948120061709,337.0076081678292,36.71527603760871,1031.1106133880103
2.5450611526520164,341.54456362843723,36.43416823112268,1036.991007471989
2.447174185242323,346.0815148691178,36.15889950267605,1042.8272263238598
2.34928721783263,350.61846205369187,35.8892738878297,1048.620167897881
2.2514002504229373,355.1554053376164,35.62510444515888,1054.37070078461
2.1535132830132446,359.69234486849086,35.366212730967774,1060.0796655266392
2.0556263156035515,364.2292807865727,35.11242831081892,1065.7478758599723
1.9577393481938588,368.76621322521197,34.86358830487089,1071.3761198858351
1.8598523807841656,373.303142311269,34.61953696429696,1076.9651611777656
1.7619654133744727,377.8400681655243,34.38012527630961,1082.5157398283407
1.66407844596478,382.37699090301226,34.145210595537186,1088.0285734392633
1.566191478555087,386.9139106333818,33.914656299704674,1093.504358058816
1.4683045111453938,391.45082746118925,33.688331467748895,1098.9437690697605
1.3704175437357011,395.98774148621203,33.46611057866415,1104.3474620310872
1.2725305763260082,400.5246528036888,33.2478732295209,1109.716073476243
1.174643608916315,405.06156150460623,33.03350387123366,1115.0502216708635
1.0767566415066223,409.59846767591034,32.8228915607748,1120.3505073321605
0.9788696740969294,414.13537140074203,32.61592972863964,1125.6175143125568
0.8809827066872363,418.67227275863564,32.41251596046799,1130.851810249557
0.7830957392775435,423.209171825717,32.212551791815905,1136.053947183952
0.6852087718678506,427.7460686748799,32.01594251515332,1141.2244621481482
0.5873218044581575,432.2829633759601,31.822596998237856,1146.3638777264327
0.4894348370484647,436.8198559958849,31.632427513081605,1151.4727025887146
0.39154786963877175,441.3567465988418,31.445349574789347,1156.5514319993583
0.29366090222907876,445.8936352463995,31.261281789603757,1161.6005483023741
0.19577393481938588,450.4305219976375,31.08014571154218,1166.6205213843816
0.09788696740969294,454.96740690929977,30.90186570705855,1171.6118091166536
0.,459.5042900358619,30.726368827205427,1176.574857777089


==> plots/iteration-numbers-laplace-inner-outer/datar15.csv <==
9.788696740969293,5.049832115398836,639.3200743299393,269.0382536142082
9.6908097735596,10.661307623988526,333.8885357209953,296.640699287051
9.592922806149907,15.995026212182697,249.31110321405686,332.31146924141876
9.495035838740213,21.265748077466426,205.95949735720893,364.9902320800014
9.39714887133052,26.511488246843584,178.6459272792275,394.6807834508094
9.29926190392083,31.74471874392202,159.48526231274755,421.90123299323307
9.201374936511137,36.97077736452755,145.12036374798117,447.10105493215553
9.103487969101442,42.19233844634096,133.85175527396282,470.6265466796536
9.00560100169175,47.41089197498685,124.71624904979709,492.7423842687905
8.907714034282057,52.627334540031036,117.12245483668994,513.6535510700131
8.809827066872364,57.84223824967822,110.68484257651016,533.5215862448856
8.711940099462671,63.05598545083177,105.14008961446548,552.4759967524069
8.614053132052979,68.26884143197489,100.30149829912938,570.6222568977303
8.516166164643284,73.48099606105191,96.03258298570574,588.0474876754404
8.418279197233591,78.69258882228127,92.23098137103999,604.8245578088944
8.320392229823899,83.90372449606419,88.81824038850061,621.0150976484963
8.222505262414206,89.11448332406536,85.73310126048834,636.6717518831829
8.124618295004513,94.32492779785133,82.9269511607987,651.8398900615233
8.02673132759482,99.53510731129562,80.3606617688664,666.5589243975705
7.928844360185128,104.74506142215238,78.00234161140304,680.8633385965102
7.830957392775435,109.9548221849856,75.82570591157899,694.78350087989
7.733070425365741,115.16441585002448,73.80887317526273,708.3463136481396
7.635183457956049,120.37386412033614,71.93346261843253,721.575737911373
7.537296490546356,125.58318509574497,70.18390750696827,734.4932205991868
7.439409523136662,130.79239399095502,68.54692597409286,747.118045739365
7.34152255572697,136.00150368847744,67.01110838640932,759.4676253652674
7.243635588317277,141.2105251690724,65.56659212290172,771.5577422684432
7.145748620907583,146.4194678502387,64.20480271788409,783.4027539485123
7.047861653497891,151.62833985487848,62.91824595392623,795.0157650478966
6.949974686088198,156.83714822639286,61.70033947597861,806.4087740010679
6.852087718678506,162.04589910226127,60.54527535495895,817.5927984406919
6.7542007512688125,167.25459785517288,59.447907103212344,828.5779829899545
6.65631378385912,172.46324920856398,58.40365616771552,839.3736923620005
6.558426816449427,177.67185733182222,57.40843405803162,849.9885921334931
6.460539849039733,182.88042591922013,56.45857711439851,860.4307191228611
6.362652881630041,188.08895825571946,55.55079156364612,870.707542957234
6.264765914220348,193.2974572721371,54.68210700125368,880.8260201354384
6.166878946810654,198.5059255916202,53.849836815711484,890.7926416717096
6.068991979400962,203.71436556899056,53.05154436463667,900.6134752247596
5.971105011991268,208.92277932419978,52.28501394140891,910.2942024703068
5.873218044581575,214.1311687709024,51.54822575163531,919.8401523553331
5.775331077171883,219.33953564095668,50.83933426182845,929.256330773736
5.677444109762189,224.54788150550888,50.15664939677083,938.5474471216208
5.579557142352497,229.7562077932185,49.49862015354366,947.7179381229308
5.4816701749428045,234.96451580605168,48.8638202740041,956.7719892596087
5.383783207533112,240.17280673302258,48.2509356773367,965.7135540933742
5.285896240123418,245.3810816621796,47.65875340307441,974.5463717264568
5.1880092727137255,250.5893415911055,47.086151854916345,983.2739826151915
5.090122305304033,255.7975874361237,46.532092168517345,991.8997429218402
4.992235337894339,261.00582004040746,45.99561055356694,1000.4268375660799
4.894348370484646,266.2140401811433,45.47581148298865,1008.8582921168696
4.796461403074954,271.4222485758552,44.97186162085007,1017.1969836477774
4.69857443566526,276.6304458880238,44.48298439625549,1025.4456506638467
4.600687468255568,281.83863273208243,44.00845514365664,1033.6069021949472
4.502800500845875,287.0468096778689,43.547596741103746,1041.6832261393492
4.404913533436182,292.2549772545946,43.0997756873263,1049.6769969314732
4.307026566026489,297.4631359544059,42.66439856647674,1057.5904825994025
4.209139598616796,302.6712862355721,42.24090885612675,1065.4258512702877
4.111252631207103,307.8794285253484,41.828784039867095,1073.1851771753745
4.01336566379741,313.08756322256244,41.427532990793445,1080.8704462008195
3.9154786963877175,318.29569069993346,41.036693596390954,1088.4835610253995
3.8175917289780243,323.50381130617643,40.65583059896848,1096.0263458820477
3.719704761568331,328.7119253679071,40.284533628932245,1103.50055097621
3.6218177941586385,333.9200331913621,39.922415410903476,1110.9078565906862
3.5239308267489453,339.12813506395725,39.56911012503588,1118.249876903647
3.426043859339253,344.33623125573536,39.22427190793297,1125.5281635439876
3.32815689192956,349.54432202062594,38.887573479345726,1132.7442089054312
3.2302699245198667,354.7524075976591,38.558704882383424,1139.8994492394277
3.132382957110174,359.9604882120212,38.23737232632984,1146.9952675442096
3.034495989700481,365.16856407605707,37.92329712234655,1154.0329962664127
2.9366090222907877,370.3766353901614,37.61621470339232,1161.0139198296972
2.8387220548810945,375.58470234362323,37.31587372060552,1167.9392770038214
2.7408350874714023,380.79276511536176,37.02203520920916,1174.8102631260863
2.642948120061709,386.00082387465324,36.73447181771343,1181.6280321864676
2.5450611526520164,391.20887878174756,36.45296709482466,1188.393698786191
2.447174185242323,396.41692998848265,36.177314829031346,1195.1083399792844
2.34928721783263,401.6249776388109,35.907318436335565,1201.7729970052444
2.2514002504229373,406.8330218693225,35.64279039204339,1208.388676920822
2.1535132830132446,412.04106280969216,35.38355170292013,1214.956354137742
2.0556263156035515,417.2491005831275,35.129431416370664,1221.47697187311
1.9577393481938588,422.4571353067564,34.880266163618785,1227.9514435182982
1.8598523807841656,427.66516709200073,34.63589973414089,1234.380653931929
1.7619654133744727,432.87319604492393,34.39618267886172,1240.7654606619938
1.66407844596478,438.0812222665421,34.160971939846796,1247.106695101761
1.566191478555087,443.2892458531252,33.930130504427744,1253.4051635838243
1.4683045111453938,448.49726689646855,33.70352708188199,1259.661648416265
1.3704175437357011,453.7052854841564,33.48103580095093,1265.8769088646418
1.2725305763260082,458.9133016997961,33.26253592663012,1272.0516820831594
1.174643608916315,464.1213156232389,33.04791159479972,1278.1866839982447
1.0767566415066223,469.32932733079633,32.83705156338376,1284.2826101474643
0.9788696740969294,474.5373368954289,32.62984897883683,1290.3401364764384
0.8809827066872363,479.7453443869221,32.42620115685724,1296.3599200963406
0.7830957392775435,484.95334987207565,32.22600937631426,1302.3426000043764
0.6852087718678506,490.1613534148367,32.029178685460714,1308.2887977692553
0.5873218044581575,495.36935507647877,31.835617719575804,1314.1991181839653
0.4894348370484647,500.57735491570315,31.645238529250744,1320.0741498874027
0.39154786963877175,505.78535298882076,31.457956418592566,1325.914465957065
0.29366090222907876,510.9933493498178,31.273689792676695,1331.7206244739227
0.19577393481938588,516.2013440505298,31.092360013631108,1337.4931690616104
0.09788696740969294,521.4093371407056,30.913891264781583,1343.2326294008012
0.,526.617328668123,30.738210422330578,1348.9395217205322


==> plots/iteration-numbers-laplace-inner-outer/datar16.csv <==
9.788696740969293,5.049783737660748,686.5349177788603,288.904405261329
9.6908097735596,11.40308992591228,341.04955670988187,324.08489702960856
9.592922806149907,17.45090404389325,252.44570918000775,367.11715393274136
9.495035838740213,23.43560874306051,207.79286200493,405.81268446235856
9.39714887133052,29.396128172491988,179.8774149684579,440.6416288124431
9.29926190392083,35.344768819201015,160.38263081784785,472.39058407267464
9.201374936511137,41.28668518139883,145.81033034552735,501.66876709762937
9.103487969101442,47.22442261824409,134.40284984527938,528.924748515823
9.00560100169175,53.15938444931815,125.16911750102672,554.4927698682463
8.907714034282057,59.09240839233635,117.50289790110908,578.627435837945
8.809827066872364,65.02402563098052,111.0101135454871,601.5270390399842
8.711940099462671,70.95458935350895,105.42221229830133,623.3491485303676
8.614053132052979,76.88434358356922,100.54913794850168,644.2212057553584
8.516166164643284,82.81346234971764,96.25216051628729,664.2478892495446
8.418279197233591,88.74207311235611,92.42736746290984,683.5163500813458
8.320392229823899,94.67027136876786,88.995204479177,702.1000132135559
8.222505262414206,100.5981300842779,85.89361144919388,720.061391497869
8.124618295004513,106.52570596924271,83.07338013927536,737.4542055489644
8.02673132759482,112.45304376788695,80.4949316667385,754.3250061510678
7.928844360185128,118.38017925698517,78.12602805193825,770.7144337853917
7.830957392775435,124.30714138564909,75.94011417719058,786.6582091555302
7.733070425365741,130.23395383020045,73.91509489722276,802.1879213499828
7.635183457956049,136.16063614257297,72.03241860829378,817.331661716116
7.537296490546356,142.08720461105185,70.27638055855778,832.114538645662
7.439409523136662,148.01367291406075,68.63358629507549,846.5590993998554
7.34152255572697,153.94005262281863,67.09253353755645,860.6856786141385
7.243635588317277,159.8663535921193,65.64328281226821,874.5126884177964
7.145748620907583,165.79258426724553,64.27719542998877,888.0568616490518
7.047861653497891,171.71875192729823,62.98672313624535,901.3334570788609
6.949974686088198,177.64486287978843,61.76523782147429,914.3564336277768
6.852087718678506,183.5709226175259,60.60689258688561,927.1385990963233
6.7542007512688125,189.49693594605418,59.50650757169939,939.6917378073088
6.65631378385912,195.42290708788585,58.459475496163755,952.0267206911124
6.558426816449427,201.34883976832865,57.4616830240332,964.1536006687126
6.460539849039733,207.2747372865803,56.509444909699496,976.0816956557037
6.362652881630041,213.20060257496402,55.59944854710492,987.8196610898731
6.264765914220348,219.12643824854828,54.72870703530337,999.3755535495245
6.166878946810654,225.0522466469252,53.89451925870752,1010.7568867606753
6.068991979400962,230.97802986955452,53.09443577734749,1021.9706810739427
5.971105011991268,236.90378980580493,52.32622955482623,1033.023507315571
5.873218044581575,242.82952816059512,51.58787073452826,1043.9215257729393
5.775331077171883,248.75524647636348,50.87750481950712,1054.6705209565719
5.677444109762189,254.68094615197543,50.19343372696017,1065.2759326832243
5.579557142352497,260.60662845905335,49.5340992807927,1075.742883943617
5.4816701749428045,266.53229455611734,48.8980687804355,1086.0762059510266
5.383783207533112,272.4579455008912,48.284022344599975,1096.280460710736
5.285896240123418,278.3835822610278,47.690741777962344,1106.3599614029013
5.1880092727137255,284.3092057235013,47.11710074913097,1116.3187908316345
5.090122305304033,290.2348167028441,46.5620561014461,1126.1608181592294
4.992235337894339,296.1604159483891,46.02464014558332,1135.8897141159068
4.894348370484646,302.0860041506708,45.50395380567204,1145.5089648510148
4.796461403074954,308.01158194708285,44.999160509584804,1155.0218845706595
4.69857443566526,313.93714992688774,44.50948072988794,1164.4316270888958
4.600687468255568,319.86270863568035,44.03418709523008,1173.7411964042178
4.502800500845875,325.7882585793567,43.57260000313559,1182.9534563997013
4.404913533436182,331.7138002276675,43.12408367462346,1192.071139753772
4.307026566026489,337.6393340173808,42.68804259908494,1201.096856138385
4.209139598616796,343.56486035512734,42.263918324670335,1210.0330997729893
4.111252631207103,349.4903796199608,41.85118655524485,1218.8822563948602
4.01336566379741,355.4158921656603,41.4493545199485,1227.6466096998533
3.9154786963877175,361.3413983227904,41.05795858565752,1236.3283473017254
3.8175917289780243,367.2668984005835,40.67656208631541,1244.9295662533189
3.719704761568331,373.1923926886292,40.30475334626411,1253.4522781681112
3.6218177941586385,379.1178814584187,39.94214387744159,1261.898413976917
3.5239308267489453,385.0433649647176,39.58836673268323,1270.2698283508028
3.426043859339253,390.9688434468516,39.24307499942239,1278.568303818519
3.32815689192956,396.89431712986067,38.905940419880885,1286.795554603639
3.2302699245198667,402.819786225538,38.576652125401985,1294.953230204281
3.132382957110174,408.74525093338315,38.25491547394975,1303.042918736246
3.034495989700481,414.6707114415107,37.94045098099587,1311.0661500584433
2.9366090222907877,420.59616792742486,37.632993335068235,1319.0243986973348
2.8387220548810945,426.521620558757,37.33229049016272,1326.919086586206
2.7408350874714023,432.4470694939753,37.0381028280354,1334.751585633369
2.642948120061709,438.37251488294896,36.75020238411325,1342.523220131756
2.5450611526520164,444.29795686758246,36.46837213140069,1350.2352690223343
2.447174185242323,450.2233955822743,36.19240531732229,1357.8889680212333
2.34928721783263,456.1488311544727,35.92210484894644,1365.4855116212777
2.2514002504229373,462.07426370506937,35.65728272247818,1373.0260549760496
2.1535132830132446,467.9996933488436,35.39775949330941,1380.51171567541
2.0556263156035515,473.9251201948229,35.143363783266686,1387.9435754195874
1.9577393481938588,479.8505443466536,34.89393182201511,1395.3226815990806
1.8598523807841656,485.77596590293456,34.64930701985874,1402.6500487866008
1.7619654133744727,491.7013849574935,34.40933956943335,1409.9266601469217
1.66407844596478,497.626801599708,34.17388607401217,1417.1534687702897
1.566191478555087,503.55221591473,33.94280920035342,1424.3313989340709
1.4683045111453938,509.47762798376544,33.715977354198685,1431.4613472976248
1.3704175437357011,515.4030378842817,33.493264376699486,1438.5441840343592
1.2725305763260082,521.3284456902239,33.27454926019791,1445.580753905147
1.174643608916315,527.2538514722028,33.059715881921356,1452.5718772766488
1.0767566415066223,533.1792552976965,32.84865275427483,1459.5183510880734
0.9788696740969294,539.1046572312316,32.641252790523495,1466.4209497694292
0.8809827066872363,545.0300573345054,32.43741308475874,1473.280426114091
0.7830957392775435,550.9554556665767,32.23703470513149,1480.0975121087472
0.6852087718678506,556.8808522839777,32.0400224994194,1486.8729197228745
0.5873218044581575,562.8062472408799,31.84628491206859,1493.6073416604315
0.4894348370484647,568.7316405891679,31.655733811919912,1500.3014520756005
0.39154786963877175,574.6570323786234,31.468284329890913,1506.955907255154
0.29366090222907876,580.5824226569468,31.283854705941497,1513.5713462686201
0.19577393481938588,586.507811469962,31.102366144704007,1520.1483915889821
0.09788696740969294,592.4331988616324,30.923742679203638,1526.6876496845498
0.,598.3585848741808,30.747911042140682,1533.1897115843744


==> plots/iteration-numbers-laplace-inner-outer/datar4.csv <==
9.788696740969293,5.055057378011656,146.9219528848127,61.891575160187784
9.6908097735596,5.48427440523358,135.2730585778081,61.82288107299463
9.592922806149907,5.904729037986643,125.87018502572114,61.93577804484392
9.495035838740213,6.318401896320755,118.08033366139864,62.17325034369739
9.39714887133052,6.7266896297029595,111.49413639839105,62.498870923645356
9.29926190392083,7.130612664295063,105.83374795470829,62.88828862297121
9.201374936511137,7.5309380404953625,100.90317859512689,63.324632174078204
9.103487969101442,7.928255935298537,96.55975420695812,63.79587036685696
9.00560100169175,8.323029389075026,92.69685110180717,64.29321799958774
8.907714034282057,8.715627768548579,89.23299773355363,64.81013274311603
8.809827066872364,9.106349957163149,86.10474480145173,65.3416615945203
8.711940099462671,9.495440834927242,83.26185605232287,65.88400232925504
8.614053132052979,9.88310324642138,80.66397767962636,66.43420163956475
8.516166164643284,10.269506858499575,78.27827796691358,66.98994270439626
8.418279197233591,10.65479482642929,76.0777402413799,67.54939276085716
8.320392229823899,11.039088885706382,74.03990587090625,68.111091833189
8.222505262414206,11.42249329333153,72.14593363152366,68.67387025393506
8.124618295004513,11.80509791520694,70.37988555258393,69.23678668410929
8.02673132759482,12.18698067096239,68.72817756406782,69.79908096031379
7.928844360185128,12.568209489105884,67.17915185743244,70.36013782038896
7.830957392775435,12.948843884714634,65.72274035840842,70.91945871472204
7.733070425365741,13.328936243101627,64.35019725065328,71.47663969874759
7.635183457956049,13.7085328722356,63.05388442666234,72.03135394875375
7.537296490546356,14.087674871668202,61.82709793248178,72.5833378276327
7.439409523136662,14.466398854660856,60.663926470821394,73.1323797013934
7.34152255572697,14.84473755196965,59.5591351997397,73.6783109052011
7.243635588317277,15.222720319551204,58.50806965711755,74.22099840226005
7.145748620907583,15.600373567747273,57.506575822093794,74.76033878555387
7.047861653497891,15.977721125899407,56.55093320907252,75.2962533519937
6.949974686088198,16.35478455355758,55.637798558613945,75.82868403836395
6.852087718678506,16.7315834072752,54.76415819963536,76.35759005386775
6.7542007512688125,17.10813547027937,53.9272875497449,76.88294507881214
6.65631378385912,17.484456950958105,53.124716524764374,77.40473492575794
6.558426816449427,17.86056265503592,52.354199866111465,77.92295558024641
6.460539849039733,18.23646613545152,51.6136915816039,78.43761155446322
6.362652881630041,18.612179823261627,50.9013228432162,78.94871449998622
6.264765914220348,18.987715142336505,50.21538280319483,79.45628203587054
6.166878946810654,19.363082610158305,49.55430188440561,79.96033675637243
6.068991979400962,19.738291926661454,48.91663717692029,80.46090538905277
5.971105011991268,20.113352052749754,48.30105963452605,80.95801807917356
5.873218044581575,20.48827127987202,47.70634281507223,81.4517077804811
5.775331077171883,20.863057291829946,47.13135294966895,81.9420097358668
5.677444109762189,21.23771721981774,46.575040159537195,82.42896103415882
5.579557142352497,21.612257691547804,46.03643066720671,82.91260023156211
5.4816701749428045,21.98668487519545,45.51461987188783,83.39296702812553
5.383783207533112,22.36100451879237,45.008766178100835,83.87010199114849
5.285896240123418,22.735221985612853,44.51808548273659,84.34404631870876
5.1880092727137255,23.10934228602259,44.04184623922254,84.81484163754752
5.090122305304033,23.483370106198425,43.57936502883034,85.28252983042862
4.992235337894339,23.857309834073455,43.13000257875947,85.74715288882098
4.894348370484646,24.231165582816942,42.69316017476408,86.20875278736953
4.796461403074954,24.604941212119314,42.26827642300543,86.66737137713812
4.69857443566526,24.978640347519104,41.85482432170851,87.123050295046
4.600687468255568,25.352266397979925,41.45230860824096,87.57583088728343
4.502800500845875,25.725822571899975,41.06026335155982,88.02575414480958
4.404913533436182,26.099311891716024,40.67824976368695,88.47286064929911
4.307026566026489,26.472737207244016,40.30585420708123,88.91719052812934
4.209139598616796,26.846101207882555,39.94268637754621,89.35878341719311
4.111252631207103,27.219406433791335,39.588377644713205,89.79767843048896
4.01336566379741,27.59265528614391,39.2425795342239,90.23391413557715
3.9154786963877175,27.965850036543312,38.90496233755396,90.66752853411663
3.8175917289780243,28.338992835679665,38.57521383700085,91.09855904679819
3.719704761568331,28.712085721299964,38.253038134745104,91.52704250207981
3.6218177941586385,29.08513062555363,37.93815457610667,91.95301512820897
3.5239308267489453,29.45812938176991,37.630296758184016,92.3765125480818
3.426043859339253,29.831083730718106,37.32921161599914,92.7975697765471
3.32815689192956,30.203995326396544,37.03465857909925,93.21622121981711
3.2302699245198667,30.576865741390456,36.74640879229243,93.63250067668127
3.132382957110174,30.949696471836894,36.46424439484203,94.04644134127003
3.034495989700481,31.32248894202943,36.18795785301359,94.4580758071371
2.9366090222907877,31.695244508692717,35.91735134137699,94.86743607246383
2.8387220548810945,32.06796446495475,35.652236168715405,95.27455354621165
2.7408350874714023,32.44065004404142,35.39243224479616,95.6794590550733
2.642948120061709,32.81330242271541,35.13776758461473,96.08218285108745
2.5450611526520164,33.185922724480406,34.88807784704378,96.4827546198043
2.447174185242323,33.55851202256905,34.64320590510487,96.88120348889973
2.34928721783263,33.931071342731016,34.40300144533677,97.27755803715002
2.2514002504229373,34.303601665837654,34.167320593963524,97.67184630369135
2.1535132830132446,34.676103930316046,33.93602556777264,98.06409579749555
2.0556263156035515,35.04857903442635,33.70898434779894,98.454333507006
1.9577393481938588,35.421027838393464,33.48607037407665,98.84258590988095
1.8598523807841656,35.79345116640399,33.26716225987333,99.22887898280115
1.7619654133744727,36.165849808478725,33.05214352395555,99.61323821130493
1.66407844596478,36.538224522228944,32.84090233955853,99.99568859961529
1.566191478555087,36.91057603450542,32.63333129884432,100.37625468043322
1.4683045111453938,37.282905042947405,32.42932719173277,100.75496052467042
1.3704175437357011,37.65521221743894,32.22879079808255,101.13182975110347
1.2725305763260082,38.027498201478465,32.03162669228097,101.50688553592869
1.174643608916315,38.39976361346812,31.837743059378248,101.88015062220498
1.0767566415066223,38.772009047927995,31.64705152196959,102.2516473291707
0.9788696740969294,39.144235076640236,31.459466977091985,102.6213975614241
0.8809827066872363,39.51644224972827,31.274907442458993,102.98942281796064
0.7830957392775435,39.888631096674494,31.093293911409067,103.35574420105594
0.6852087718678506,40.260802127281394,30.914550215991166,103.72038242499372
0.5873218044581575,40.63295583257928,30.73860289765386,104.08335782463021
0.4894348370484647,41.005092685684055,30.56538108504522,104.44469036379446
0.39154786963877175,41.37721314260815,30.3948163784665,104.80439964352047
0.29366090222907876,41.74931764302828,30.226842740555927,105.16250491011107
0.19577393481938588,42.12140661101133,30.061396392810746,105.5190250630309
0.09788696740969294,42.49348045570258,29.898415717582658,105.8739786626308
0.,42.86553957197719,29.737841165208575,106.2273839377017


==> plots/iteration-numbers-laplace-inner-outer/datar5.csv <==
9.788696740969293,5.053030697109406,188.63949809845852,79.43343121490186
9.6908097735596,5.719148869366826,166.6580156408158,79.42850014359087
9.592922806149907,6.36660916283468,150.57464882510357,79.88749490837654
9.495035838740213,7.0011754441046135,138.17057349756104,80.61303552241466
9.39714887133052,7.626370741702752,128.2399275742855,81.50043596421757
9.29926190392083,8.244497879531027,120.0644478474251,82.48925714042997
9.201374936511137,8.857138735606744,113.18655288108837,83.54241682274075
9.103487969101442,9.46542249904557,107.29931292036699,84.63611088738105
9.00560100169175,10.07018034470041,102.18826932408534,85.75452510052966
8.907714034282057,10.672039675947564,97.69852013032326,86.88687359268097
8.809827066872364,11.271484155776047,93.71506046648705,88.02565160046692
8.711940099462671,11.868893372205802,90.15050377746316,89.1655597321122
8.614053132052979,12.464569865815939,86.937120566543,90.30281776954492
8.516166164643284,13.058758035394693,84.02150962443204,91.43471366283703
8.418279197233591,13.651657665385647,81.36093217134584,92.55929944498959
8.320392229823899,14.243433798494639,78.92072906939553,93.67518165240554
8.222505262414206,14.834224067676605,76.67246254548073,94.7813741016836
8.124618295004513,15.424144226362527,74.59255411243996,95.87719273691876
8.02673132759482,16.01329237797077,72.66126950208728,96.96217942428785
7.928844360185128,16.60175225132248,70.86195085705114,98.03604601451265
7.830957392775435,17.189595766079222,69.18042809177676,99.09863281849616
7.733070425365741,17.77688506293034,67.60456207380109,100.14987747630846
7.635183457956049,18.363674125436088,66.12388613997425,101.18979141516058
7.537296490546356,18.95001008693998,64.72932190063325,102.21844191148207
7.439409523136662,19.535934292156345,63.41295181882535,103.23593833368734
7.34152255572697,20.121483165885817,62.16783564502529,104.24242153257771
7.243635588317277,20.706688928798684,60.98786106263215,105.23805562139313
7.145748620907583,21.291580190990672,59.867621264882395,106.22302158375848
7.047861653497891,21.876182447129054,58.80231391291403,107.1975122893552
6.949974686088198,22.46051849181785,57.78765720289741,108.16172860037568
6.852087718678506,23.044608769866873,56.8198197248665,109.1158763278261
6.7542007512688125,23.628471673124366,55.89536151593903,110.06016385320092
6.65631378385912,24.212123793194557,55.011184258625434,110.99480027333955
6.558426816449427,24.79558013754025,54.16448899557067,111.9199939582158
6.460539849039733,25.37885431504113,53.35274005752245,112.83595143567678
6.362652881630041,25.961958695950784,52.57363415503058,113.74287653574427
6.264765914220348,26.544904550297268,51.82507378356426,114.64096974140222
6.166878946810654,27.127702168055787,51.10514424916055,115.53042770389636
6.068991979400962,27.71036096384489,50.41209374692771,116.41144288921289
5.971105011991268,28.29288956843104,49.7443160249152,117.28420332917167
5.873218044581575,28.87529590894794,49.10033524648748,118.14889245590604
5.775331077171883,29.45758727942735,48.47879272956389,119.0056890026997
5.677444109762189,30.03977040298363,47.87843529414006,119.85476695750629
5.579557142352497,30.621851486786404,47.298104992852515,120.69629555813
5.4816701749428045,31.203836270781196,46.73673003494661,121.53043932018132
5.383783207533112,31.78573007097452,46.193316743361855,122.35735809062732
5.285896240123418,32.36753781798059,45.6669424089609,123.17720712113197
5.1880092727137255,32.949264091424965,45.15674892614973,123.99013715648984
5.090122305304033,33.53091315071769,44.661937111015256,124.79629453435564
4.992235337894339,34.11248896263548,44.18176161725421,125.59582129319801
4.894348370484646,34.693995226094174,43.71552637706173,126.38885528599778
4.796461403074954,35.27543539444012,43.262580504189664,127.17553029769228
4.69857443566526,35.85681269554659,42.82231460488469,127.95597616475995
4.600687468255568,36.43813014996365,42.39415744963592,128.73031889565704
4.502800500845875,37.019390587338975,41.97757296481516,129.49868079108444
4.404913533436182,37.600596661298304,41.57205750854861,130.26118056326948
4.307026566026489,38.18175086295285,41.17713739966436,131.01793345363023
4.209139598616796,38.76285553317884,40.792366672431264,131.76905134832603
4.111252631207103,39.34391287379806,40.417325033139775,132.51464289131906
4.01336566379741,39.924924957772554,40.051615997456274,133.2548135946637
3.9154786963877175,40.50589373851373,39.69486518997788,133.98966594582262
3.8175917289780243,41.08682105839447,39.34671878957887,134.7192995118662
3.719704761568331,41.66770865654251,39.006842106025076,135.44381104046732
3.6218177941586385,42.248558175986034,38.67491827497406,136.16329455764557
3.5239308267489453,42.82937117021212,38.35064705991513,136.87784146224243
3.426043859339253,43.41014910919502,38.03374375085976,137.5875406171447
3.32815689192956,43.99089338494283,37.72393815069583,138.29247843728646
3.2302699245198667,44.571605316607105,37.42097364108858,138.99273897447983
3.132382957110174,45.15228615519533,37.12460632066601,139.6884039991404
3.034495989700481,45.73293708792191,36.83460420897915,140.37955307897892
2.9366090222907877,46.31355924222915,36.55074651039446,141.06626365473784
2.8387220548810945,46.89415368950742,36.27282293266597,141.74861111306058
2.7408350874714023,47.47472144854121,36.000633055458096,142.42666885658483
2.642948120061709,48.055263488702565,35.73398574455505,143.10050837134452
2.5450611526520164,48.63578073291544,35.47269860790724,143.77019929158092
2.447174185242323,49.216274060408075,35.216597490034026,144.43580946204946
2.34928721783263,49.79674430927239,34.96551600163163,145.09740499791855
2.2514002504229373,50.37719227884462,34.7192950815296,145.75505034234675
2.1535132830132446,50.957618731922956,34.47778258840374,146.40880832183413
2.0556263156035515,51.53802439683422,34.24083291988861,147.0587401994286
1.9577393481938588,52.11840996936126,34.008306656946786,147.70490572587585
1.8598523807841656,52.69877611454319,33.780070231541735,148.34736318879692
1.7619654133744727,53.27912346835645,33.55599561583364,148.986169459969
1.66407844596478,53.85945263928719,33.33596003127297,149.6213800407931
1.566191478555087,54.439764209802156,33.11984567610538,150.25304910601767
1.4683045111453938,55.02005873772623,32.90753946992893,150.8812295457945
1.3704175437357011,55.60033675753356,32.69893281405856,151.50597300613504
1.2725305763260082,56.18059878155754,32.49392136655665,152.12732992783324
1.174643608916315,56.76084530112712,32.292404830881665,152.74534958392036
1.0767566415066223,57.34107678763291,32.09428675719332,153.360080115711
0.9788696740969294,57.921293693529876,31.899474355429334,153.9715685675039
0.8809827066872363,58.50149645327917,31.70787831933966,154.57986091998802
0.7830957392775435,59.08168548423476,31.519412660728165,155.18500212241236
0.6852087718678506,59.66186118747807,31.333994553210708,155.7870361235709
0.5873218044581575,60.24202394860413,31.151544184851158,156.38600590165026
0.4894348370484647,60.82217413846229,30.97198461908657,156.98195349298823
0.39154786963877175,61.40231211385536,30.795241663396745,157.57492001979074
0.29366090222907876,61.98243821819874,30.621243745214432,158.1649457168465
0.19577393481938588,62.56255278214294,30.44992179460995,158.7520699572841
0.09788696740969294,63.14265612416181,30.281209133317983,159.33633127741044
0.,63.72274855110845,30.11504136970595,159.91776740066672


==> plots/iteration-numbers-laplace-inner-outer/datar6.csv <==
9.788696740969293,5.051930622155579,231.2488199954873,97.35441625604547
9.6908097735596,6.004399032123563,195.0134613825874,97.57821989805612
9.592922806149907,6.9236422018867545,171.14029597235574,98.74284796979933
9.495035838740213,7.822504407358026,153.94042274911152,100.3499696187902
9.39714887133052,8.70777718141147,140.814290482214,102.18162212313912
9.29926190392083,9.583458802363342,130.3857291310931,104.12885529532804
9.201374936511137,10.452083214583904,121.85015494170322,106.13232993005201
9.103487969101442,11.31534578813022,114.70208945136133,108.15781706359975
9.00560100169175,12.17442923045586,108.6061322446706,110.18480591718938
8.907714034282057,13.030186570356575,103.32995862615287,112.20071993383313
8.809827066872364,13.883250075637353,98.70695271649971,114.19777573060642
8.711940099462671,14.734099197573741,94.61414606766002,116.1711844712195
8.614053132052979,15.583104623247213,90.95857079620863,118.11807709152981
8.516166164643284,16.430557776954863,87.66848281013445,120.03683933582403
8.418279197233591,17.276691129700957,84.68752781585003,121.9266883843666
8.320392229823899,18.121692517898172,81.97075193100164,123.7873968295433
8.222505262414206,18.96571545067896,79.48180567047544,125.61910915436654
8.124618295004513,19.808886666992823,77.19094154696256,127.42221773518742
8.02673132759482,20.65131176741594,75.07355237817946,129.19727797076786
7.928844360185128,21.493079472914314,73.10908598522352,130.9449496060446
7.830957392775435,22.33426488797559,71.28022697230242,132.6659558728687
7.733070425365741,23.17493203087081,69.57227131626466,134.36105491564467
7.635183457956049,24.015135817072107,67.97264233164755,136.0310197866484
7.537296490546356,24.854923629542434,66.47051177321352,137.6766244783186
7.439409523136662,25.69433657335302,65.0565001412666,139.29863424284102
7.34152255572697,26.533410486565508,63.72243736130219,140.89779897599078
7.243635588317277,27.372176761101166,62.461169987983496,142.47484880135596
7.145748620907583,28.210663014152658,61.26640462164562,144.03049123916412
7.047861653497891,29.048893641060822,60.13257977364372,145.56540951726512
6.949974686088198,29.886890273453858,59.054760274536655,147.08026170418321
6.852087718678506,30.724672161121532,58.0285496888793,148.57568043134728
6.7542007512688125,31.562256492080248,57.0500172211378,150.0522730342622
6.65631378385912,32.399658662227594,56.11563636541397,151.5106219877582
6.558426816449427,33.23689250363723,55.22223313510379,152.95128554351987
6.460539849039733,34.07397047872992,54.36694215558357,154.37479850234763
6.362652881630041,34.9109038461417,53.54716924822333,155.78167307148334
6.264765914220348,35.74770280299941,52.760559402672854,157.1723997705621
6.166878946810654,36.58437660743683,52.00496924493976,158.54744835958715
6.068991979400962,37.420933684487466,51.27844327495415,159.90726876965095
5.971105011991268,38.25738171793317,50.57919327929571,161.25229202259465
5.873218044581575,39.093727730238406,49.90558043022252,162.5829311298861
5.775331077171883,39.92997815233885,49.256099666896745,163.89958196405098
5.677444109762189,40.766138884758526,48.62936602319323,165.20262409827103
5.579557142352497,41.60221535128896,48.0241026221114,166.49242161145662
5.4816701749428045,42.438212546267295,47.43913010222637,167.76932385735913
5.383783207533112,43.27413507632831,46.8733572788635,169.0336661972113
5.285896240123418,44.1099871973701,46.32577287337166,170.28577069605825
5.1880092727137255,44.94577284736316,45.795438169259135,171.52594678341546
5.090122305304033,45.78149567553872,45.281480475059,172.75449187924204
4.992235337894339,46.61715906841468,44.78308729138569,173.97169198643556
4.894348370484646,47.452766173052176,44.29950109437974,175.1778222512059
4.796461403074954,48.288319917881424,43.83001466012054,176.37314749277778
4.69857443566526,49.12382303138882,43.37396686502652,177.55792270390708
4.600687468255568,49.95927805891611,42.93073890609727,178.73239352370345
4.502800500845875,50.79468737779266,42.49975089234899,179.8967966842443
4.404913533436182,51.63005321098955,42.08045876517847,181.051360432418
4.307026566026489,52.46537763946206,41.67235151084297,182.19630492839866
4.209139598616796,53.300662613324846,41.27494863291176,183.33184262209525
4.111252631207103,54.13590996198737,40.88779785655356,184.45817860886032
4.01336566379741,54.97112140336071,40.51047303997754,185.57551096568136
3.9154786963877175,55.806298552232775,40.14257227132473,186.68403106901076
3.8175917289780243,56.6414429279001,39.783716131886884,187.78392389533747
3.719704761568331,57.47655596112994,39.43354610876608,188.8753683055243
3.6218177941586385,58.311639000522376,39.09172314203549,189.95853731389496
3.5239308267489453,59.14669331833042,38.7579262931558,191.0335983429784
3.426043859339253,59.98172011579236,38.4318515228838,192.10071346477537
3.32815689192956,60.81672052802257,38.11321056820498,193.16003962934985
3.2302699245198667,61.65169562850341,37.80172990895953,194.21172888150556
3.132382957110174,62.48664643321592,37.49714981582936,195.25592856625468
3.034495989700481,63.32157390444162,37.19922347223367,196.2927815237403
2.9366090222907877,64.15647895426726,36.90771616345677,197.32242627424029
2.8387220548810945,64.9913624478178,36.622404527016776,198.34499719382922
2.7408350874714023,65.82622520624275,36.343075858891396,199.36062468124578
2.642948120061709,66.6610680094773,36.069527470755105,200.3694353164763
2.5450611526520164,67.49589159879781,35.80156609386025,201.37155201153223
2.447174185242323,68.3306966791898,35.5390073256196,202.3670941538681
2.34928721783263,69.16548392154246,35.28167511532756,203.3561777428561
2.2514002504229373,70.00025396468774,35.029401285795494,204.33891551972033
2.1535132830132446,70.83500741729328,34.78202508797805,205.31541709128385
2.0556263156035515,71.66974485962282,34.539392785939754,206.28578904788327
1.9577393481938588,72.50446684517564,34.301357269752415,207.25013507577404
1.8598523807841656,73.33917390221252,34.06777769413193,208.2085560643215
1.7619654133744727,74.17386653517892,33.8385191408195,209.16115020827021
1.66407844596478,75.00854522603322,33.61345230288766,210.10801310535493
1.566191478555087,75.84321043548607,33.39245318931094,211.04923784950228
1.4683045111453938,76.6778626041599,33.1754028482837,211.9849151198627
1.3704175437357011,77.5125021536721,32.96218710789752,212.91513326588745
1.2725305763260082,78.34712948764894,32.75269633290737,213.83997838866154
1.174643608916315,79.18174499267673,32.546825196422034,214.7595344186929
1.0767566415066223,80.01634903919087,32.34447246544998,215.67388319032867
0.9788696740969294,80.85094198231144,32.14554079931958,216.58310451298442
0.8809827066872363,81.6855241626276,31.94993656007119,217.48727623934283
0.7830957392775435,82.52009590693245,31.75756963399149,218.38647433067197
0.6852087718678506,83.35465752891606,31.568353263525392,219.28077291941656
0.5873218044581575,84.18920932981493,31.382203888861042,220.17024436918786
0.4894348370484647,85.02375159902545,31.19904099853769,221.0549593322899
0.39154786963877175,85.85828461467857,31.018786988476528,221.93498680489216
0.29366090222907876,86.69280864418474,30.841367028879827,222.8103941799789
0.19577393481938588,87.52732394474403,30.66670893848481,223.6812472981614
0.09788696740969294,88.36183076383024,30.494743065698398,224.54761049647726
0.,89.19632933964601,30.32540217617214,225.40954665525567


==> plots/iteration-numbers-laplace-inner-outer/datar7.csv <==
9.788696740969293,5.05126759653576,274.60059748194226,115.5900916708245
9.6908097735596,6.338309950210552,220.2093344353634,116.31291796507557
9.592922806149907,7.573059496966945,188.02542739255932,118.66064571554082
9.495035838740213,8.779389435038198,166.23146323646156,121.61756267576092
9.39714887133052,9.968245818522423,150.25949588368658,124.81863262798716
9.29926190392083,11.145484742151368,137.92760278408966,128.1058326959655
9.201374936511137,12.314564393935974,128.04669366914752,131.4032712182759
9.103487969101442,13.47767417232673,119.90709343841007,134.67239469280227
9.00560100169175,14.636274413656198,113.05601828859572,137.89324231560173
8.907714034282057,15.791379687860529,107.18940306531059,141.05571352662005
8.809827066872364,16.94371841055451,102.09459196842442,144.1551681294536
8.711940099462671,18.093827928835978,97.61786715638519,147.1900742589669
8.614053132052979,19.242113787768506,93.64502949421292,150.16069276554856
8.516166164643284,20.388888083136496,90.0892572692592,153.0683153296514
8.418279197233591,21.534395079494278,86.88322715581968,155.91481161290557
8.320392229823899,22.678828793134628,83.97383650893606,158.70235510740324
8.222505262414206,23.82234534802096,81.31857026721701,161.43325534274607
8.124618295004513,24.965071839909836,78.88293978546412,164.1098548906161
8.02673132759482,26.107112812822457,76.63863918436158,166.7344665839436
7.928844360185128,27.248555068801274,74.56219338708983,169.30933604656062
7.830957392775435,28.389471292554276,72.63395018644232,171.83662030690178
7.733070425365741,29.529922819349636,70.83731755742552,174.31837668337803
7.635183457956049,30.669961774194622,69.15817875274637,176.75655822663748
7.537296490546356,31.80963274331544,67.58443824713636,179.1530133170574
7.439409523136662,32.94897409336527,66.10566532491762,181.50948785128213
7.34152255572697,34.08801902225926,64.71281145577075,183.8276289906825
7.243635588317277,35.22679640339667,63.397984079626035,186.10898979656412
7.145748620907583,36.365331469268234,62.15426397579561,188.35503430901707
7.047861653497891,37.503646369079476,60.97555663951864,190.5671427805236
6.949974686088198,38.641760626725564,59.85647043583908,192.74661687853077
6.852087718678506,39.77969151933162,58.7922160167464,194.89468474033995
6.7542007512688125,40.91745439201068,57.77852275636478,197.01250581010893
6.65631378385912,42.055062921056134,56.81156890697031,199.1011754188794
6.558426816449427,43.1925293351789,55.88792289377027,201.1617290892824
6.460539849039733,44.329864602402715,55.00449371078847,203.19514656024705
6.362652881630041,45.46707858868838,54.158488798156455,205.20235553586488
6.264765914220348,46.604180193161476,53.34737810455894,207.1842351681318
6.166878946810654,47.74117746387776,52.568863290765925,209.14161928656543
6.068991979400962,48.878077697322205,51.82085122821506,211.0752993895059
5.971105011991268,50.0148875242506,51.101431103136335,212.98602741263372
5.873218044581575,51.15161298401442,50.40885456124252,214.8745182903456
5.775331077171883,52.288259589133716,49.74151842765607,216.74145232524657
5.677444109762189,53.4248323815817,49.09794961695024,218.58747738040915
5.579557142352497,54.56133598199609,48.47679191307832,220.4132109082314
5.4816701749428045,55.69777463283499,47.8767943517525,222.21924182887483
5.383783207533112,56.834152236329686,47.29680098097602,224.00613227034822
5.285896240123418,57.97047238795257,46.735741810858364,225.77441918140374
5.1880092727137255,59.10673840600681,46.19262479306564,227.52461582754626
5.090122305304033,60.242953357852954,45.666528694460204,229.2572131796183
4.992235337894339,61.379120083210594,45.156596749616384,230.97268120365177
4.894348370484646,62.51524121490814,44.66203099370566,232.6714700599344
4.796461403074954,63.65131919740272,44.18208719133181,234.35401121857825
4.69857443566526,64.7873563033437,43.71607028874508,236.0207184982454
4.600687468255568,65.92335464841683,43.263330326861755,237.67198903410954
4.502800500845875,67.05931620467577,42.8232587609858,239.30820418063323
4.404913533436182,68.1952428125354,42.39528514031829,240.9297303542233
4.307026566026489,69.33113619158286,41.9788741064726,242.53691982043023
4.209139598616796,70.4669979503399,41.57352267544755,244.13011142993096
4.111252631207103,71.60282959509254,41.178757772002015,245.70963130718775
4.01336566379741,72.73863253789149,40.794133989229664,247.2757934953405
3.9154786963877175,73.87440810381256,40.41923154945762,248.828900560594
3.8175917289780243,75.01015753755526,40.05365444546361,250.36924415908544
3.719704761568331,76.14588200944947,39.697028743491394,251.8971055689683
3.6218177941586385,77.28158262093086,39.34900103170443,253.41275619022997
3.5239308267489453,78.4172604095403,39.00923699959375,254.9164580145515
3.426043859339253,79.55291635349177,38.67742013549409,256.4084640673183
3.32815689192956,80.68855137585692,38.35325053079363,257.88901882375444
3.2302699245198667,81.82416634839687,38.03644378067444,259.3583586009459
3.132382957110174,82.95976209508082,37.72672997232186,260.81671192743136
3.034495989700481,84.0953393953188,37.42385275250628,262.2642998918709
2.9366090222907877,85.23089898693412,37.12756846729343,263.7013364721972
2.8387220548810945,86.3664415689021,36.83764536738983,265.12802884655093
2.7408350874714023,87.50196780387505,36.55386287329611,266.54457768720164
2.642948120061709,88.63747832051158,36.2760108950269,267.95117743854905
2.5450611526520164,89.77297371563071,36.003889201680835,269.3480165802478
2.447174185242323,90.9084545562022,35.73730683660606,270.735277876388
2.34928721783263,92.04392138119134,35.47608157432089,272.1131386116268
2.2514002504229373,93.17937470326662,35.2200394157164,273.48177081507146
2.1535132830132446,94.31481501038502,34.96901411839738,274.8413414726826
2.0556263156035515,95.45024276726397,34.72284675931153,276.1920127288992
1.9577393481938588,96.58565841674923,34.48138532707926,277.53394207813216
1.8598523807841656,97.72106238108717,34.24448434167421,278.86728254674233
1.7619654133744727,98.85645506310739,34.01200449931449,280.19218286605746
1.66407844596478,99.99183684732903,33.78381234061641,281.5087876369747
1.566191478555087,101.12720810098835,33.55977994023389,282.8172374866172
1.4683045111453938,102.26256917499973,33.33978461636113,284.1176692175185
1.3704175437357011,103.39792040485231,33.12370865861521,285.41021594975103
1.2725305763260082,104.53326211144869,32.911439072942784,286.6950072564085
1.174643608916315,105.66859460188974,32.70286734230786,287.97216929280904
1.0767566415066223,106.80391817020922,32.49788920202141,289.24182491976836
0.9788696740969294,107.93923309806026,32.296404428667536,290.5040938212642
0.8809827066872363,109.07453965536185,32.09831664166596,291.7590926168129
0.7830957392775435,110.20983810090287,31.903533116587457,293.00693496882474
0.6852087718678506,111.34512868291075,31.7119646094102,294.24773168522415
0.5873218044581575,112.4804116395844,31.523525190967465,295.4815908175691
0.4894348370484647,113.61568719959645,31.33813209089775,296.70861775492284
0.39154786963877175,114.7509555825628,31.155705550459608,297.928915313683
0.29366090222907876,115.88621699949087,30.97616868362302,299.14258382359753
0.19577393481938588,117.02147165319178,30.799447345894514,300.3497212101306
0.09788696740969294,118.15671973868015,30.625470010372005,301.5504230734066
0.,119.29196144354111,30.45416765056479,302.74478276385935


==> plots/iteration-numbers-laplace-inner-outer/datar8.csv <==
9.788696740969293,5.050837382037305,318.5884166913725,134.09485704240518
9.6908097735596,6.719617573407467,242.33887561376937,135.70204727450755
9.592922806149907,8.31313824461294,201.80656124650673,139.8038201926799
9.495035838740213,9.87039577418302,175.8256041946071,144.62235838630218
9.39714887133052,11.406965910503526,157.41429822108606,149.63496113614704
9.29926190392083,12.930491873624964,143.51861667908545,154.64719222356754
9.201374936511137,14.445217717180487,132.56618831090745,159.5789543406504
9.103487969101442,15.953706912001113,123.65542256738897,164.3968641433143
9.00560100169175,17.45760628487362,116.22799546868436,169.08854868103055
8.907714034282057,18.95802516209534,109.91753772227571,173.6516204912055
8.809827066872364,20.455739559400282,104.47250972712179,178.08853750790968
8.711940099462671,21.951309350975418,99.71381324608818,182.40406342752266
8.614053132052979,23.445149014420103,95.51005888719132,186.60396358218662
8.516166164643284,24.937572172164664,91.76241516657616,190.69432090905252
8.418279197233591,26.428820637826608,88.394943812794,194.6811762765911
8.320392229823899,27.919083933861653,85.34822022086952,198.57034366268036
8.222505262414206,29.408512750144574,82.57499719270596,202.36732148207048
8.124618295004513,30.89722843653093,80.03718173066588,206.07725727904364
8.02673132759482,32.38532983281419,77.7036799151563,209.70494193964635
7.928844360185128,33.87289827069032,75.54883016534279,213.2548198883597
7.830957392775435,35.36000129548685,73.55124419354482,216.73100749736787
7.733070425365741,36.84669547513361,71.69293606032106,220.13731522773958
7.635183457956049,38.33302854781221,69.95865844126007,223.4772709329555
7.537296490546356,39.81904108341521,68.33539031845557,226.754142878483
7.439409523136662,41.30476778278205,66.81193693825782,229.97096169605143
7.34152255572697,42.790238503765565,65.37861410564527,233.13054088551772
7.243635588317277,44.27547907897191,64.02699660140466,236.23549570957482
7.145748620907583,45.76051197297788,62.74971589548438,239.28826046135612
7.047861653497891,47.24535681467351,61.540296146617365,242.29110416063455
6.949974686088198,48.730030831597595,60.39302021910317,245.24614477418288
6.852087718678506,50.21454920671644,59.302819440448204,248.15536207411722
6.7542007512688125,51.698925373353404,58.26518228934846,251.0206092534882
6.65631378385912,53.18317126044239,57.27607829326384,253.8436234164298
6.558426816449427,54.66729749760843,56.33189423317876,256.626035054083
6.460539849039733,56.1513135875578,55.42938037344063,259.36937660942385
6.362652881630041,57.63522805170437,54.56560490888076,262.0750902252118
6.264765914220348,59.11904855376203,53.73791518708183,264.74453476025303
6.166878946810654,60.60278200510126,52.94390454776309,267.3789921505813
6.068991979400962,62.0864346549347,52.18138384357784,269.97967318403005
5.971105011991268,63.570012167823876,51.44835688181797,272.54772274930946
5.873218044581575,65.05351969053956,50.742999165465555,275.0842246139705
5.775331077171883,66.53696190994604,50.06363942291354,277.5902057796393
5.677444109762189,68.0203431032843,49.40874350467565,280.0666404575173
5.579557142352497,69.50366718199489,48.7769002972376,282.5144537023791
5.4816701749428045,70.9869377300295,48.16680936248331,284.934524739067
5.383783207533112,72.47015803744293,47.5772700586539,287.32769001172915
5.285896240123418,73.95333112993133,47.00717193773528,289.69474598274604
5.1880092727137255,75.43645979487624,46.455486246219245,292.03645170536197
5.090122305304033,76.91954660436653,45.92125838267535,294.3535311914461
4.992235337894339,78.40259393560277,45.40360118756255,296.64667559354314
4.894348370484646,79.88560398902004,44.90168895903816,298.916545218323
4.796461403074954,81.36857880442801,44.41475210385307,301.16377138679195
4.69857443566526,82.85152027540974,43.94207234529742,303.3889581549942
4.600687468255568,84.33443016220154,43.48297842100872,305.5926839075897
4.502800500845875,85.81731010323178,43.03684221262415,307.77550283538517
4.404913533436182,87.30016162548293,42.603075257038455,309.93794630683914
4.307026566026489,88.78298615381276,42.18112559564794,312.080524142554
4.209139598616796,90.26578501935454,41.77047492360702,314.2037258008876
4.111252631207103,91.74855946710221,41.37063600595938,316.3080214820503
4.01336566379741,93.23131066276882,40.98115033165439,318.3938631573418
3.9154786963877175,94.71403969900194,40.60158598002817,320.461685529569
3.8175917289780243,96.19674760102015,40.23153567741041,322.5119069301072
3.719704761568331,97.67943533173927,39.87061502418183,324.5449301576034
3.6218177941586385,99.16210379643346,39.518460874917174,326.56114326281926
3.5239308267489453,100.64475384698883,39.17472985625578,328.56092028376224
3.426043859339253,102.12738628578016,38.839097008892566,330.5446219348383
3.32815689192956,103.61000186922006,38.5112545416056,332.51259625348047
3.2302699245198667,105.09260131100271,38.19091068657545,334.4651792073655
3.132382957110174,106.57518528507943,37.877788646420015,336.4026952651076
3.034495989700481,108.05775442838763,37.571625624397846,338.3254579330415
2.9366090222907877,109.54030934335745,37.272171930137574,340.23377026050616
2.8387220548810945,111.02285060021896,36.9791901540503,342.1279253158512
2.7408350874714023,112.50537873912502,36.692454404285265,344.00820663518243
2.642948120061709,113.98789427210943,36.411749600713605,345.8748886457221
2.5450611526520164,115.47039768489404,36.13687082097884,347.7282370655058
2.447174185242323,116.95288943855635,35.8676226941426,349.56850928099277
2.34928721783263,118.43536997107492,35.60381883789108,351.3959547040631
2.2514002504229373,119.91783969875709,35.34528133565777,353.21081510974
2.1535132830132446,121.40029901756415,35.09184025036366,355.01332495589514
2.0556263156035515,122.88274830433889,34.84333317178723,356.8037116860793
1.9577393481938588,124.36518791794694,34.59960479485396,358.58219601655924
1.8598523807841656,125.84761820033556,34.36050652638344,360.34899220853674
1.7619654133744727,127.33003947751767,34.12589611805545,362.1043083264723
1.66407844596478,128.81245206049354,33.89563732355725,363.84834648338284
1.566191478555087,130.29485624610157,33.669599578054324,365.5813030738658
1.4683045111453938,131.77725231781702,33.44765769828938,367.3033689956212
1.3704175437357011,133.25964054649594,33.22969160176153,369.01472986013806
1.2725305763260082,134.7420211910685,33.01558604356941,370.71556619318113
1.174643608916315,136.22439449919014,32.80523036962207,372.4060536256842
1.0767566415066223,137.70676070784688,32.598518285029876,374.0863630755817
0.9788696740969294,139.1891200439261,32.39534763658566,375.75666092111993
0.8809827066872363,140.67147272474585,32.195620208335946,377.41710916610054
0.7830957392775435,142.15381895855694,31.999241529322724,379.0678655975399
0.6852087718678506,143.63615894501066,31.806120692649753,380.70908393613604
0.5873218044581575,145.1184928755952,31.6161701850951,382.340913979944
0.4894348370484647,146.6008209340534,31.429305726551554,383.96350174165025
0.39154786963877175,148.0831432967673,31.245446118633684,385.5769895797544
0.29366090222907876,149.56546013312249,31.06451310183986,387.1815163240076
0.19577393481938588,151.04777160585485,30.886431220704708,388.77721739541244
0.09788696740969294,152.53007787137167,30.71112769642014,390.36422492105027
0.,154.0123790800564,30.538532306441322,391.9426678440158


==> plots/iteration-numbers-laplace-inner-outer/datar9.csv <==
9.788696740969293,5.050542480514068,363.1325787069647,152.8347095681786
9.6908097735596,7.147362948062627,261.6270274040141,155.82861015660131
9.592922806149907,9.142888332582881,213.04738898183797,162.3223739174411
9.495035838740213,11.095043045336443,183.36302865594374,169.53505798841294
9.39714887133052,13.024092627308846,162.90112469281266,176.80327809099836
9.29926190392083,14.939238997965077,147.73450825765698,183.92009392566524
9.201374936511137,16.845325048817827,135.93195798328765,190.81816806256063
9.103487969101442,18.745160887550643,126.4203262247702,197.48077954499627
9.00560100169175,20.64049572700593,118.55010103627075,203.91107115627227
8.907714034282057,22.532478055674613,111.90247101591713,210.11999771182641
8.809827066872364,24.421894342583926,106.19383994034021,216.12122823802144
8.711940099462671,26.309301849945584,101.22453594224076,221.9289058937565
8.614053132052979,28.1951067674275,96.84942910355184,227.55666616158703
8.516166164643284,30.079612323519484,92.96020125416922,233.01723460348
8.418279197233591,31.963049559606837,89.47417763232173,238.3222978305804
8.320392229823899,33.84559766073875,86.32703329819458,243.4825030213242
8.222505262414206,35.727397765726,83.46788103808473,248.507515542496
8.124618295004513,37.60856257771769,80.8558740141368,253.40609980306013
8.02673132759482,39.48918319607608,78.45780090431248,258.18620608930485
7.928844360185128,41.36933406539043,76.24634845966958,262.8550550578532
7.830957392775435,43.249076621412534,74.19882329132192,267.41921614541917
7.733070425365741,45.12846201796214,72.29619615210785,271.884678507795
7.635183457956049,47.00753319454637,70.52237686590883,276.2569142902098
7.537296490546356,48.886326463687865,68.8636569527717,280.54093460638387
7.439409523136662,50.76487274342735,67.30827601038958,284.7413388539092
7.34152255572697,52.64319852431488,65.84608067241595,288.8623580738372
7.243635588317277,54.52132663537721,64.46825368320172,292.9078930561834
7.145748620907583,56.39927685622943,63.167096685117215,296.88154784567814
7.047861653497891,58.2770664102527,61.935854585494326,300.7866592378839
6.949974686088198,60.15471036497464,60.76857242386226,304.62632278753495
6.852087718678506,62.03222195942044,59.659977871544484,308.4034157851466
6.7542007512688125,63.90961287352948,58.60538411620696,312.1206175976067
6.65631378385912,65.78689345126499,57.60060908458752,315.78042771464374
6.558426816449427,67.66407288645021,56.641907855337756,319.38518179593086
6.460539849039733,69.54115937840396,55.72591579306472,322.93706597275263
6.362652881630041,71.41816026295365,54.84960045249827,326.43812962295806
6.264765914220348,73.29508212325767,54.010220699887235,329.8902968077922
6.166878946810654,75.17193088397605,53.20529180730361,333.29537653336695
6.068991979400962,77.04871189164129,52.432555516455885,336.6550719774914
5.971105011991268,78.92542998353208,51.68995425803552,339.9709888037132
5.873218044581575,80.80208954692525,50.97560886253476,343.2446426682975
5.775331077171883,82.67869457025881,50.28779921786991,346.47746601206387
5.677444109762189,84.55524868746781,49.62494742479482,349.6708142171701
5.579557142352497,86.43175521653036,48.98560307815153,352.82597119874237
5.4816701749428045,88.30821719309127,48.36843036442557,355.9441544925503
5.383783207533112,90.18463739987797,47.77219671688629,359.02651989233595
5.285896240123418,92.06101839251329,47.19576281116479,362.07416568394467
5.1880092727137255,93.93736252222861,46.63807371828454,365.0881365177431
5.090122305304033,95.81367195590407,46.098151060362724,368.06942695594205
4.992235337894339,97.68994869379475,45.57508603757706,371.018984727182
4.894348370484646,99.56619458524972,45.068033214455085,373.9377137170777
4.796461403074954,101.44241134268461,44.57620496979563,376.8264767201525
4.69857443566526,103.3186005540287,44.09886652817295,379.6860979758106
4.600687468255568,105.19476369383801,43.635331502445226,382.5173655085009
4.502800500845875,107.07090213323985,43.18495788638376,385.32103329009
4.404913533436182,108.94701714884613,42.74714444474821,388.0978232405155
4.307026566026489,110.82310993076207,42.32132745511382,390.8484270811548
4.209139598616796,112.69918158979411,41.90697776170675,393.5735080538377
4.111252631207103,114.57523316394693,41.50359810659097,396.2737025171173
4.01336566379741,116.45126562429326,41.11072070791269,398.9496214302728
3.9154786963877175,118.32727988028493,40.72790505866027,401.60185173448053
3.8175917289780243,120.20327678456476,40.35473592262909,404.2309576396502
3.719704761568331,122.07925713733565,39.99082150707753,406.8374818246508
3.6218177941586385,123.95522169033103,39.63579179398015,409.4219465578843
3.5239308267489453,125.8311711504317,39.28929701388651,411.98485474454156
3.426043859339253,127.70710618296182,38.951006248224786,414.52669090627097
3.32815689192956,129.58302741469896,38.6206061474858,417.0479220984953
3.2302699245198667,131.4589354366274,38.297799754118394,419.54899877012787
3.132382957110174,133.33483080645635,37.98230542018941,422.03035557000874
3.034495989700481,135.21071405093096,37.67385581093602,424.4924121040395
2.9366090222907877,137.08658566795089,37.37219698628074,426.9355736466092
2.8387220548810945,138.96244612851962,37.07708755321268,429.3602318096435
2.7408350874714023,140.8382958785359,36.78829788267113,431.76676517227935
2.642948120061709,142.71413534044552,36.505609385219586,434.1555398739722
2.5450611526520164,144.58996491476393,36.22881384037119,436.5269101735653
2.447174185242323,146.46578498147727,35.95771277493908,438.8812189766621
2.34928721783263,148.34159590134823,35.692116886238054,441.218798333501
2.2514002504229373,150.21739801710953,35.431845506368596,443.5399699092421
2.1535132830132446,152.09319165458172,35.17672610417484,445.84504542858264
2.0556263156035515,153.96897712370185,34.92659382178905,448.13432709632195
1.9577393481938588,155.84475471947775,34.68129104296431,450.40810799546614
1.8598523807841656,157.72052472288118,34.440666990654044,452.66667246433076
1.7619654133744727,159.5962874016688,34.20457735152843,454.9102964539285
1.66407844596478,161.4720430111515,33.97288392532618,457.1392478669271
1.566191478555087,163.34779179491025,33.74545429712575,459.3537868792963
1.4683045111453938,165.22353398545954,33.52216153078944,461.55416624570444
1.3704175437357011,167.0992698048727,33.30288388198502,463.7406315896801
1.2725305763260082,168.97499946535714,33.087504529326225,465.91342167940843
1.174643608916315,170.85072316980114,32.875911322297966,468.0727686900717
1.0767566415066223,172.72644111227524,32.66799654474344,470.2188984534699
0.9788696740969294,174.60215347850885,32.46365669279216,472.35203069570986
0.8809827066872363,176.47786044633375,32.26279226619997,474.4723792636246
0.7830957392775435,178.35356218609874,32.06530757215551,476.58015234056836
0.6852087718678506,180.22925886105745,31.87111054068389,478.67555265219113
0.5873218044581575,182.1049506277396,31.680112550847234,480.75877766277245
0.4894348370484647,183.9806376362852,31.49222826700468,482.83001976258043
0.39154786963877175,185.85632003077552,31.307375484451967,484.88946644683006
0.29366090222907876,187.7319979495309,31.125474983813593,486.93730048662235
0.19577393481938588,189.60767152539742,30.946450393607222,488.9737000923403
0.09788696740969294,191.4833408860133,30.77022806044515,490.99883906988254
0.,193.35900615406615,30.59673692637689,493.01288697013763


==> plots/iteration-numbers-laplace-inner-outer/limit.csv <==
9.788696740969293


==> plots/iteration-numbers/data/cg_asm1_10-1-128.csv <==
1.0,0.38943240264066276
2.0,0.05053554199496224
3.0,1.2126334293306085
4.0,0.4299676041908096
5.0,0.5020633903228037
6.0,0.3633863360071982
7.0,0.7054392686512588
8.0,0.48812902792824475
9.0,0.36106442519476256
10.0,0.4126335312676891
11.0,0.41007799068143874
12.0,0.39159550850339797
13.0,0.357483409007134
14.0,0.38342508577916945
15.0,0.4118706038416683
16.0,0.38845365466573223
17.0,0.313350025059419
18.0,0.3258141065700901
19.0,0.3756324227713852
20.0,0.3927298872477429
21.0,0.3198532094585223
22.0,0.3410162121366591
23.0,0.3049108212935918
24.0,0.3251320924639128
25.0,0.31297572431319187
26.0,0.3243748080247708
27.0,0.32425989545453504
28.0,0.382850927097782
29.0,0.27069722785301364
30.0,0.38324074714070444
31.0,0.28537631789600826
32.0,0.49836072597406356
33.0,0.2863250305950643
34.0,0.4131823914801177
35.0,0.2466889174535157
36.0,0.356510742492253
37.0,0.26136352254726236
38.0,0.278422221652657
39.0,0.2567143957683419
40.0,0.23740897773960443
41.0,0.2302287093159312
42.0,0.21571249738527237
43.0,0.21948011049542052
44.0,0.2279009287717027
45.0,0.24390120018365272
46.0,0.19297101432733874
47.0,0.23391256254951034
48.0,0.1869944217650839
49.0,0.2820737065734041
50.0,0.1874096191879704
51.0,0.2646074616984727
52.0,0.16687622632218854
53.0,0.22587826271860037
54.0,0.15574969949287862
55.0,0.17749502153478347
56.0,0.15514261634182136
57.0,0.1534167989607986
58.0,0.14099467009643032
59.0,0.12595100951225355
60.0,0.12254546610238064
61.0,0.12691346948074644
62.0,0.12365866298078607
63.0,0.11024972950886093
64.0,0.11184885588641612
65.0,0.09745101025154553
66.0,0.11261057851728157
67.0,0.08915976005373105
68.0,0.11646687743504594
69.0,0.08016959030574138
70.0,0.11219062879988462
71.0,0.0657304301687389
72.0,0.08204343301196772
73.0,0.0574583846543733
74.0,0.061545073207769106
75.0,0.04831316836274386
76.0,0.04051243377571724
77.0,0.03453493518298859
78.0,0.029673353996331454
79.0,0.02449836090352583
80.0,0.019231444934518036
81.0,0.01457610787170493
82.0,0.00980643458844842
83.0,0.0066845363582319845
84.0,0.003931049407098367
85.0,0.0023966162842463715
86.0,0.0011950874187842111
87.0,0.0007690301595591048
88.0,0.0003044052642514576
89.0,0.00019560206097458965
90.0,7.241215915177673e-5
91.0,4.4110148059450296e-5
92.0,1.880720064226905e-5
93.0,8.08967771473513e-6
94.0,4.990512487907392e-6
95.0,1.8027021571424252e-6
96.0,9.263562666918898e-7
97.0,2.393185487835381e-7
98.0,1.1194304444516401e-7
99.0,2.582366678968751e-8
100.0,9.710183964644272e-9


==> plots/iteration-numbers/data/cg_asm1_10-1-16.csv <==
1.0,0.38841095741154746
2.0,0.04208155138202795
3.0,0.22725782766890257
4.0,0.09069509746419709
5.0,0.08701600061337152
6.0,0.05506950307635054
7.0,0.09967412101577702
8.0,0.04861731284132704
9.0,0.026188191383954756
10.0,0.009943832096812972
11.0,0.0037948279746187743
12.0,0.002419357020312856
13.0,0.0011620691774699313
14.0,0.000755362049492437
15.0,0.0001322715329204973
16.0,2.3718184896600897e-5
17.0,1.4909643765929677e-6
18.0,9.988466978686392e-8
19.0,4.91969430034237e-10


==> plots/iteration-numbers/data/cg_asm1_10-1-2.csv <==
1.0,0.33880015845119105
2.0,0.013356189366551202
3.0,0.0021437200657244983
4.0,2.1348631676209004e-7
5.0,1.5650867391474349e-12


==> plots/iteration-numbers/data/cg_asm1_10-1-256.csv <==
1.0,0.38946043400229813
2.0,0.051160964864911236
3.0,1.9690222046046648
4.0,0.6529309539530669
5.0,0.663409156783051
6.0,0.5366029353377844
7.0,0.9478891090676067
8.0,0.7274099415990851
9.0,0.509430608327763
10.0,0.625390468509446
11.0,0.6097188025871013
12.0,0.60106846908001
13.0,0.5499470138381813
14.0,0.5989444773914947
15.0,0.6471342014020578
16.0,0.6158738858976136
17.0,0.5008557024020908
18.0,0.5262101891336726
19.0,0.6118376972598965
20.0,0.6455348198015632
21.0,0.5302357000983893
22.0,0.573914276150207
23.0,0.5156103826979109
24.0,0.5657494656071034
25.0,0.5394459016875582
26.0,0.5904873187729655
27.0,0.5720603541893508
28.0,0.7439114721841734
29.0,0.4896046891827602
30.0,0.7788183925455946
31.0,0.5277270737178118
32.0,0.9456966382203862
33.0,0.5430576240534704
34.0,0.7182135636018513
35.0,0.47812569023475854
36.0,0.6324076172871882
37.0,0.5188886764711411
38.0,0.5334304388926115
39.0,0.5254596302303666
40.0,0.48104428238661456
41.0,0.4855920952860287
42.0,0.4582480484650699
43.0,0.47860687426285853
44.0,0.5041651180555203
45.0,0.5509520676554535
46.0,0.44283277744902416
47.0,0.5493621886573726
48.0,0.4463144864944764
49.0,0.686514942359604
50.0,0.46532761943715817
51.0,0.6667479714254168
52.0,0.43369746830736067
53.0,0.5934459963552041
54.0,0.4232251014511039
55.0,0.4925686026477068
56.0,0.4455024789525659
57.0,0.4521275649934527
58.0,0.4288812505241827
59.0,0.39457821102439333
60.0,0.39788765759182465
61.0,0.4262593414458551
62.0,0.43048850885616363
63.0,0.399272469540786
64.0,0.42294378928173804
65.0,0.38469762776306177
66.0,0.4645305578922693
67.0,0.38606685649118255
68.0,0.5325949828048181
69.0,0.38826844446154435
70.0,0.57647453053065
71.0,0.358824778759287
72.0,0.48432822668159164
73.0,0.3662981996238664
74.0,0.4309420901220791
75.0,0.371913134705042
76.0,0.3521433162140826
77.0,0.34429832507985453
78.0,0.3446104447106748
79.0,0.3413639544479686
80.0,0.3376044895349567
81.0,0.3423189055580084
82.0,0.32595261569710876
83.0,0.3263483944836193
84.0,0.30569556278419524
85.0,0.3115653647758157
86.0,0.31995112592447833
87.0,0.33297912255011713
88.0,0.29629137224060176
89.0,0.32193412852242764
90.0,0.2844216432921171
91.0,0.35245088686536297
92.0,0.29155430882958083
93.0,0.4117087954097085
94.0,0.2843038247382997
95.0,0.4590179415537124
96.0,0.26511987400974246
97.0,0.4031682227451181
98.0,0.2706593244202035
99.0,0.33993354627135774
100.0,0.2662338258015329
101.0,0.2677298203201985
102.0,0.244798940700373
103.0,0.25805763877136634
104.0,0.2589365616588167
105.0,0.24311305596958707
106.0,0.27020145606313467
107.0,0.2245314330088567
108.0,0.3026838481659924
109.0,0.22038021237536176
110.0,0.3562763152213509
111.0,0.22359155742667813
112.0,0.3736805725762142
113.0,0.20405615080525047
114.0,0.29947636749223877
115.0,0.19962186998871026
116.0,0.24821796795875578
117.0,0.19988498210312713
118.0,0.19911371967618427
119.0,0.18332926907718197
120.0,0.18471689858297932
121.0,0.17878275108227035
122.0,0.17753759465311683
123.0,0.18392851790025638
124.0,0.16629632113505474
125.0,0.18971827028845129
126.0,0.1528186540483137
127.0,0.2083400569166438
128.0,0.1551214439117196
129.0,0.2299468348388569
130.0,0.1445441188084739
131.0,0.19599179979957695
132.0,0.13434293799437255
133.0,0.1625650290129025
134.0,0.13122433930704006
135.0,0.1329607388688623
136.0,0.12305220046377335
137.0,0.11694657349132179
138.0,0.11094599759646225
139.0,0.10777760315935225
140.0,0.10618549063638594
141.0,0.10276230813391417
142.0,0.10058804737028641
143.0,0.08908484665415932
144.0,0.08850530104803409
145.0,0.0842217994909206
146.0,0.0831376824633786
147.0,0.0776766252325155
148.0,0.07772692265284839
149.0,0.0684422168841161
150.0,0.07237068697374079
151.0,0.06022280010083934
152.0,0.07229231029399892
153.0,0.05525627805953804
154.0,0.07558087787770164
155.0,0.04607181461364708
156.0,0.06343721039968357
157.0,0.03838764469970744
158.0,0.04728384840473871
159.0,0.03252255750275835
160.0,0.031062010466989916
161.0,0.02410651160664231
162.0,0.020710426255665007
163.0,0.01644551271943547
164.0,0.013536247031957669
165.0,0.010431398347380008
166.0,0.007561968585817142
167.0,0.005527378142119234
168.0,0.0034584602604896715
169.0,0.0025192459573776045
170.0,0.0014465445555281167
171.0,0.0011446795877810745
172.0,0.0005540246068451221
173.0,0.0003920735351990012
174.0,0.00020981498186900015
175.0,9.756328156714681e-5
176.0,6.167077025772815e-5
177.0,2.1377889121009608e-5
178.0,1.348410730869593e-5
179.0,4.825929159056138e-6
180.0,2.894226274107935e-6
181.0,1.2251207791196574e-6
182.0,5.076600982850263e-7
183.0,2.796632591836492e-7
184.0,8.843142313987238e-8
185.0,5.5020672739796784e-8
186.0,1.8281582188660486e-8
187.0,1.1090216264765514e-8
188.0,4.8438529906886194e-9


==> plots/iteration-numbers/data/cg_asm1_10-1-32.csv <==
1.0,0.38913760694012617
2.0,0.04684679886325738
3.0,0.4172284770466499
4.0,0.16586439230977174
5.0,0.20030218612158163
6.0,0.13589607562626982
7.0,0.29612834034289875
8.0,0.16679407097553445
9.0,0.13963634363120828
10.0,0.11837284402093082
11.0,0.12283254331482114
12.0,0.0964574204408243
13.0,0.08142428212103814
14.0,0.07254902917024038
15.0,0.06800443285310376
16.0,0.05450510824099137
17.0,0.03481950531493075
18.0,0.026243471470221394
19.0,0.01948382869571894
20.0,0.013323212207142603
21.0,0.005582054222256392
22.0,0.0026776016577190202
23.0,0.0009140595647374213
24.0,0.0007423024559027035
25.0,0.00026959354222021165
26.0,0.000136968809356448
27.0,3.381456489029551e-5
28.0,1.137075815780648e-5
29.0,2.4265320416110577e-6
30.0,3.992002243155137e-7
31.0,5.7384470442589654e-8
32.0,4.769927583395776e-9


==> plots/iteration-numbers/data/cg_asm1_10-1-4.csv <==
1.0,0.3762294712708502
2.0,0.014951261873102112
3.0,0.020124253894802376
4.0,0.008047874167380415
5.0,0.002004907945304529
6.0,4.54487219127969e-7
7.0,1.929661528503929e-9


==> plots/iteration-numbers/data/cg_asm1_10-1-64.csv <==
1.0,0.3893581892365617
2.0,0.04929405224433126
3.0,0.7194856535571281
4.0,0.2730156512779964
5.0,0.34291285306803576
6.0,0.23487215782013665
7.0,0.49791634327309875
8.0,0.30831787027480656
9.0,0.24542622988084628
10.0,0.2500958910191318
11.0,0.25588962923699105
12.0,0.2298188161413491
13.0,0.2077160557571802
14.0,0.21464431807241915
15.0,0.2264048755474345
16.0,0.20846402458461932
17.0,0.16395236828456589
18.0,0.1654072686936918
19.0,0.185244190405345
20.0,0.18865106604787157
21.0,0.14857448617811994
22.0,0.15194270340508317
23.0,0.13152379072213935
24.0,0.13370834917480534
25.0,0.12511952893485448
26.0,0.12024457077854332
27.0,0.11657346272411798
28.0,0.12361512913525495
29.0,0.08718543208019823
30.0,0.10376548263191879
31.0,0.0797048251375489
32.0,0.12028436718478443
33.0,0.06788781479943867
34.0,0.09116513673478255
35.0,0.04655600537933194
36.0,0.06339618029136541
37.0,0.036887369789776026
38.0,0.032393957584574036
39.0,0.020918589375293544
40.0,0.013568800230152741
41.0,0.008324673818219925
42.0,0.004745274501343511
43.0,0.002622557680279305
44.0,0.0010039803768005688
45.0,0.0005699995830048054
46.0,0.00018796143847413777
47.0,8.176462533829123e-5
48.0,3.704085123955686e-5
49.0,6.833305581664227e-6
50.0,5.196997096484206e-6
51.0,1.8563208754061215e-6
52.0,1.055592013534948e-6
53.0,2.467614758356719e-7
54.0,6.934029659119936e-8
55.0,1.1394919358757762e-8
56.0,3.023683188495426e-9


==> plots/iteration-numbers/data/cg_asm1_10-1-8.csv <==
1.0,0.3858340478909171
2.0,0.032952461284729666
3.0,0.09551945976061668
4.0,0.03329487693414276
5.0,0.015113639391493319
6.0,0.0064736237396177355
7.0,0.0049406932647433925
8.0,0.0020013399068724066
9.0,0.00025784488802057897
10.0,2.5553675513071874e-7
11.0,1.2547686977001045e-9


==> plots/iteration-numbers/data/cg_asm1_30-1-128.csv <==
1.0,0.3313416109756727
2.0,0.041472939660673704
3.0,0.034678369837539275
4.0,0.5104158491604625
5.0,0.5325981981582762
6.0,0.22277591063852856
7.0,0.30042912572113395
8.0,0.16286407029493744
9.0,0.3323027589540745
10.0,0.3324140123892905
11.0,0.20730183086157689
12.0,0.3640410211967351
13.0,0.16505556519204898
14.0,0.3201874429793225
15.0,0.24196185429177747
16.0,0.1877265790839353
17.0,0.48035762598755144
18.0,0.22154153154622694
19.0,0.26132482997693196
20.0,0.2032487825493653
21.0,0.13221430402280276
22.0,0.23199777413837344
23.0,0.16107512338640395
24.0,0.433331712274643
25.0,0.20788323543677503
26.0,0.2361591261754478
27.0,0.2599916197908508
28.0,0.21095147740702228
29.0,0.21423340206001515
30.0,0.2621917151072
31.0,0.13593068781096235
32.0,0.26828410485499365
33.0,0.13257718235792113
34.0,0.2559929198326899
35.0,0.20899643904312754
36.0,0.14272686581372862
37.0,0.3161225218585123
38.0,0.1483216126511887
39.0,0.213196686566316
40.0,0.18525955309684877
41.0,0.12594530518866517
42.0,0.3998751744832743
43.0,0.1514712189821551
44.0,0.2217209703940975
45.0,0.14722976475916708
46.0,0.12711001085595772
47.0,0.20271019962531314
48.0,0.15940970003857036
49.0,0.13116149259159496
50.0,0.1809798068490874
51.0,0.09649991745408648
52.0,0.17245812787082906
53.0,0.09391696635234119
54.0,0.2495916267661994
55.0,0.14214219982166088
56.0,0.15172709548093236
57.0,0.23025240468059768
58.0,0.11293851404500795
59.0,0.17856426593484587
60.0,0.1491140183627415
61.0,0.11037734380662226
62.0,0.28850416990172506
63.0,0.12404710560458986
64.0,0.13303701485200883
65.0,0.11710086003727792
66.0,0.08533715975241066
67.0,0.14942597759089515
68.0,0.11237535707866834
69.0,0.11117399590298388
70.0,0.14369545188994012
71.0,0.07764553815063749
72.0,0.186790242663172
73.0,0.12610940563003112
74.0,0.09893619774122235
75.0,0.1359324847116916
76.0,0.06805264161523504
77.0,0.15016166242469378
78.0,0.0801021243711897
79.0,0.07806071853567657
80.0,0.0857329863991878
81.0,0.06418921142349336
82.0,0.1160907993855884
83.0,0.061246356316009096
84.0,0.1265257243441761
85.0,0.0752649139166591
86.0,0.0687886220069252
87.0,0.10172498805757382
88.0,0.0820278710371341
89.0,0.0633223541123798
90.0,0.11276450081894905
91.0,0.07250452779252088
92.0,0.07760456065419219
93.0,0.0990308108902348
94.0,0.08449593424140021
95.0,0.07022803361169205
96.0,0.1004956973155989
97.0,0.06147073372743745
98.0,0.042945122274623805
99.0,0.05774668025533291
100.0,0.032839082054462135
101.0,0.06693917946522747
102.0,0.03399514508256748
103.0,0.057945508459347775
104.0,0.044472989713344305
105.0,0.03173926892455211
106.0,0.06151090682596626
107.0,0.035022574719297095
108.0,0.03346245454918388
109.0,0.037826290014708164
110.0,0.034834175784018956
111.0,0.023432696445357042
112.0,0.03143800105285039
113.0,0.02512624056387696
114.0,0.0185066236222071
115.0,0.03162966324192519
116.0,0.017187125171997903
117.0,0.013523237507253639
118.0,0.015543186208883546
119.0,0.009445196399890391
120.0,0.012826922610472398
121.0,0.010340292272623522
122.0,0.0056343244962774415
123.0,0.007413119859520826
124.0,0.004497876984841384
125.0,0.002292079259696616
126.0,0.0027715668337562455
127.0,0.0017465637856015734
128.0,0.0008016609099349497
129.0,0.0009270986855883871
130.0,0.00044394977824200216
131.0,0.00024986432252396075
132.0,0.00025234447583823676
133.0,0.0001395857959247258
134.0,9.103532120025063e-5
135.0,4.783933277251006e-5
136.0,6.399995720884223e-5
137.0,1.297439333196782e-5
138.0,1.7470753506051093e-5
139.0,1.145632408131417e-5
140.0,3.6802447213900403e-6
141.0,3.899019882352992e-6
142.0,1.0901618925809843e-6
143.0,1.282460261429711e-6
144.0,4.950551401951003e-7
145.0,1.2762647296113752e-7
146.0,9.596233294048525e-8
147.0,4.9288094839269766e-8
148.0,2.2518699881684683e-8
149.0,7.241996015722577e-9


==> plots/iteration-numbers/data/cg_asm1_30-1-16.csv <==
1.0,0.31743623920140757
2.0,0.038452047603024946
3.0,0.027673712509358916
4.0,0.1514768955848005
5.0,0.10964659662086032
6.0,0.07739094704797544
7.0,0.060969789566509634
8.0,0.024728906667266924
9.0,0.05515583955396631
10.0,0.03909407294791212
11.0,0.03730225172440892
12.0,0.03654185801106467
13.0,0.011819631823276321
14.0,0.014504695002585565
15.0,0.006797275779086362
16.0,0.0019284818783137842
17.0,0.0020367189220272257
18.0,0.0010780772003843083
19.0,0.00010693943389538644
20.0,9.868353041350133e-5
21.0,4.031621324567743e-5
22.0,6.335637021215846e-5
23.0,1.3128851583929354e-5
24.0,4.6314504979511147e-7
25.0,2.4376146518910568e-8
26.0,4.671117984763911e-10


==> plots/iteration-numbers/data/cg_asm1_30-1-2.csv <==
1.0,0.21000738567752664
2.0,0.023253417205773216
3.0,0.011500103966096424
4.0,0.0045236588237636075
5.0,0.0001623659906545522
6.0,2.4167062631551307e-6
7.0,1.247716065270182e-8
8.0,1.7394698824409172e-11


==> plots/iteration-numbers/data/cg_asm1_30-1-256.csv <==
1.0,0.3323440173898727
2.0,0.04169499882812904
3.0,0.035192378624485536
4.0,0.598599046522031
5.0,0.7723260296875851
6.0,0.31358012283615067
7.0,0.4782480959713296
8.0,0.2768915458348602
9.0,0.408300540349788
10.0,0.4834933879882636
11.0,0.28357175798476125
12.0,0.5579117756529619
13.0,0.26671194731812875
14.0,0.4852352446611589
15.0,0.4063347220264782
16.0,0.2740149960387443
17.0,0.7117081500910347
18.0,0.3449096026151232
19.0,0.35178031409155175
20.0,0.31635219528586817
21.0,0.20316769810137014
22.0,0.3976729214521311
23.0,0.26226404877941456
24.0,0.7464747071681588
25.0,0.3377613697662744
26.0,0.3457991935473647
27.0,0.4069524849010561
28.0,0.3294197991024262
29.0,0.3219833251042272
30.0,0.4253523868422297
31.0,0.22248624234903763
32.0,0.44780290241945475
33.0,0.22392242084422767
34.0,0.43358842749775994
35.0,0.36259973546967955
36.0,0.2437984382621674
37.0,0.5720644983331555
38.0,0.2675432119007648
39.0,0.3689288852924703
40.0,0.3638143607819339
41.0,0.22232204566549676
42.0,0.7127634958531698
43.0,0.2739667101418325
44.0,0.3365561621640941
45.0,0.2680737931978466
46.0,0.22799461541318675
47.0,0.3733460642895271
48.0,0.29662446477232546
49.0,0.24574607490507255
50.0,0.34358474632279123
51.0,0.185051136040213
52.0,0.34034697281584936
53.0,0.18713652947459875
54.0,0.5244579553488841
55.0,0.3058539486423635
56.0,0.3051379887840584
57.0,0.5049609296736756
58.0,0.23039877360008731
59.0,0.36283706845564156
60.0,0.3201071475115379
61.0,0.23576966123771897
62.0,0.5722311399049099
63.0,0.2643498626832597
64.0,0.25525501799064704
65.0,0.2582347860314589
66.0,0.1882743307876006
67.0,0.33897141825936855
68.0,0.2566608641079197
69.0,0.25774518182030304
70.0,0.3371653593384322
71.0,0.1844603248168041
72.0,0.4523146254895417
73.0,0.3070682463967064
74.0,0.24649191498111747
75.0,0.3420798508763739
76.0,0.1739095790805569
77.0,0.3910051642973179
78.0,0.21095109172197532
79.0,0.2102704712573689
80.0,0.23532948910540108
81.0,0.17929048146574447
82.0,0.3380233055148011
83.0,0.17953870657208673
84.0,0.37421202262328246
85.0,0.2359797381941622
86.0,0.2180319043837461
87.0,0.3074980993268939
88.0,0.28651992926138237
89.0,0.21493558262517506
90.0,0.3679536991891586
91.0,0.2910912928173197
92.0,0.24118502655339888
93.0,0.33032656205703975
94.0,0.34862993393027975
95.0,0.2508294177882273
96.0,0.3431182706494235
97.0,0.23711702839654442
98.0,0.16036703133227442
99.0,0.24408034796149314
100.0,0.14361861388837296
101.0,0.307205501247871
102.0,0.16161557265877413
103.0,0.2827922614764912
104.0,0.23189013989745308
105.0,0.17778525925857225
106.0,0.3080409897865219
107.0,0.23249422422191768
108.0,0.2143259588457084
109.0,0.23525072775727263
110.0,0.2759590616716628
111.0,0.1651850181409141
112.0,0.224299248440975
113.0,0.21768684531380922
114.0,0.16430914103785738
115.0,0.31064363012882945
116.0,0.18682735789788465
117.0,0.1602999694348314
118.0,0.2363867478670357
119.0,0.1547566773547927
120.0,0.25181778632827756
121.0,0.23999573233084798
122.0,0.16089104266890678
123.0,0.25010104825480983
124.0,0.19523238577726723
125.0,0.14587286667267277
126.0,0.2518881552454533
127.0,0.20057153281814574
128.0,0.156711818591255
129.0,0.2564810256810957
130.0,0.15669892526599227
131.0,0.17874534388509614
132.0,0.23004111098279842
133.0,0.18783257132083117
134.0,0.1913997650935609
135.0,0.34128850242726555
136.0,0.24927703730165338
137.0,0.18548568220650707
138.0,0.26263478532417406
139.0,0.1205074746163469
140.0,0.2463515760713393
141.0,0.15702557011996585
142.0,0.12490793299486314
143.0,0.21415070388866073
144.0,0.11505081533241028
145.0,0.27680518367478635
146.0,0.1453337027547115
147.0,0.1383204596951059
148.0,0.19127308979791346
149.0,0.15242706371417739
150.0,0.15099473349674883
151.0,0.19231832709509392
152.0,0.17776053279298049
153.0,0.12492102989912611
154.0,0.2377033077105911
155.0,0.13718530256854516
156.0,0.13090367575978382
157.0,0.20570947124579325
158.0,0.13518626597938027
159.0,0.13121099162356847
160.0,0.19709471972110323
161.0,0.1360302554635589
162.0,0.14473548281786822
163.0,0.178257361689001
164.0,0.10261778172526151
165.0,0.20537728643537417
166.0,0.13712840188402933
167.0,0.09771778700578213
168.0,0.15692295894366354
169.0,0.0882083388853979
170.0,0.16062144053091865
171.0,0.12215607888486431
172.0,0.11565317639202866
173.0,0.11401752850384066
174.0,0.14923665556085333
175.0,0.09625892751086967
176.0,0.13320176846642226
177.0,0.14022733470048349
178.0,0.0962246431185843
179.0,0.11779456703315896
180.0,0.11206880541357532
181.0,0.0745896309478813
182.0,0.16996971316166865
183.0,0.08071386035130858
184.0,0.11120130167353416
185.0,0.09683762374337515
186.0,0.075597127966741
187.0,0.17111459236388663
188.0,0.08768446725506494
189.0,0.10832107560595713
190.0,0.13356062324706866
191.0,0.09676116989012667
192.0,0.08611715127990625
193.0,0.1207122000261062
194.0,0.07810832574815926
195.0,0.09561773719933944
196.0,0.10611568265639448
197.0,0.09037208838709275
198.0,0.07266082159683492
199.0,0.1348828697520129
200.0,0.08314503371484813
201.0,0.07636179589310073
202.0,0.09596660461443539
203.0,0.06039177726287588
204.0,0.11806911280072381
205.0,0.08512745666850473
206.0,0.05571193468854132
207.0,0.10760264247115872
208.0,0.060522934632342054
209.0,0.0663413610590437
210.0,0.09215924886700719
211.0,0.04927943359864011
212.0,0.11989654710486848
213.0,0.05849212527519538
214.0,0.06084868694613583
215.0,0.06699109786456287
216.0,0.06862288502086666
217.0,0.048104476552699095
218.0,0.06211544429952234
219.0,0.06138448626070381
220.0,0.0377235203985871
221.0,0.09342029551842965
222.0,0.04254110073665694
223.0,0.04401030993367949
224.0,0.050853692514070827
225.0,0.036047929222733276
226.0,0.05322876924984432
227.0,0.04701213678429631
228.0,0.03407317281191658
229.0,0.06994048336558031
230.0,0.045648146224598264
231.0,0.031070077240969947
232.0,0.046262326994041106
233.0,0.024713595709845795
234.0,0.03716247362556836
235.0,0.03364153667253219
236.0,0.02582331769662836
237.0,0.027599010726063286
238.0,0.031588312828727184
239.0,0.021589276762885957
240.0,0.02171784668035139
241.0,0.025914041966508712
242.0,0.0199752587664787
243.0,0.014771733212322079
244.0,0.021639004529874207
245.0,0.01054331071604151
246.0,0.017360114199942187
247.0,0.011168827731411346
248.0,0.00748250532523726
249.0,0.012616741818590297
250.0,0.005658129665933851
251.0,0.008566018347473113
252.0,0.004321164275062098
253.0,0.0032871681085321846
254.0,0.003831184686639026
255.0,0.002560255715262046
256.0,0.0019582610836173723
257.0,0.002162632564559956
258.0,0.0014356147171186641
259.0,0.0007452705940090441
260.0,0.0009481323737032287
261.0,0.00045911990281272494
262.0,0.00030571252456111945
263.0,0.0002697630137958842
264.0,0.00020001565365979033
265.0,6.64400165638582e-5
266.0,8.391690407313969e-5
267.0,4.840496839510294e-5
268.0,2.195506713460645e-5
269.0,2.3691621999877162e-5
270.0,6.24090683706774e-6
271.0,6.322744489946348e-6
272.0,5.138852714126711e-6
273.0,1.3180356011879672e-6
274.0,1.5086978036454281e-6
275.0,8.741076882755488e-7
276.0,4.283070797666935e-7
277.0,3.0332277671246753e-7
278.0,2.5168192447893533e-7
279.0,1.491217045391897e-7
280.0,8.040894051046489e-8
281.0,9.24878791167589e-8
282.0,3.73986892721951e-8
283.0,1.9027437379728522e-8
284.0,1.4294205371595645e-8
285.0,5.4551834844014975e-9


==> plots/iteration-numbers/data/cg_asm1_30-1-32.csv <==
1.0,0.32535377082323774
2.0,0.04015877429370477
3.0,0.031634765236853206
4.0,0.2646152793514378
5.0,0.21172660074378483
6.0,0.11753712005690915
7.0,0.1144267491383451
8.0,0.0537418747500222
9.0,0.14403577308597595
10.0,0.11502394639816922
11.0,0.09835498511195957
12.0,0.12375267792603872
13.0,0.05124023266625634
14.0,0.0955542501790615
15.0,0.05947373390565668
16.0,0.05344392763121308
17.0,0.1078343445739827
18.0,0.05115274793496992
19.0,0.08513608726571777
20.0,0.04438110917766896
21.0,0.027655205285140594
22.0,0.03657653019342595
23.0,0.024030310993992627
24.0,0.04584453286235277
25.0,0.024653640578646066
26.0,0.023541016557062266
27.0,0.02138167560670033
28.0,0.014498938915810458
29.0,0.010818868694483263
30.0,0.009439163748642692
31.0,0.002753128073461368
32.0,0.0037923275485358863
33.0,0.0015436530931148978
34.0,0.0010456777322889123
35.0,0.0012094904328676305
36.0,0.00034731032864783305
37.0,0.0004842738833001433
38.0,0.00016970592746155678
39.0,3.4446366233432587e-5
40.0,3.0142085854338447e-5
41.0,7.683746301592803e-6
42.0,1.0378552500839138e-6
43.0,4.484318494734099e-7
44.0,9.43042339954163e-9


==> plots/iteration-numbers/data/cg_asm1_30-1-4.csv <==
1.0,0.271062873296197
2.0,0.029038542214484916
3.0,0.006058817671888298
4.0,0.01030564704839702
5.0,0.007153119209240416
6.0,0.007984684720604844
7.0,0.0009428252081909508
8.0,0.00010610644844448527
9.0,2.6070233632293066e-6
10.0,3.7805718256880295e-8
11.0,3.723251746047755e-9


==> plots/iteration-numbers/data/cg_asm1_30-1-64.csv <==
1.0,0.3293406650921647
2.0,0.04103146406581269
3.0,0.03365628793417439
4.0,0.392634029799533
5.0,0.3512225313730195
6.0,0.1621940620386883
7.0,0.18849833505379032
8.0,0.09540530280883942
9.0,0.24149768545629555
10.0,0.2125863359728483
11.0,0.1501708011962358
12.0,0.22767525179222448
13.0,0.09906789650057264
14.0,0.19380544049142573
15.0,0.1329614747863919
16.0,0.11576356419511624
17.0,0.2740318905129705
18.0,0.12638983629916498
19.0,0.1796117609581243
20.0,0.11630119810862226
21.0,0.07659644635988058
22.0,0.12124671454557097
23.0,0.08593832012278405
24.0,0.2048506069179476
25.0,0.10708865314368786
26.0,0.12659609564929297
27.0,0.13508707287774838
28.0,0.1080461339756758
29.0,0.11793808382763593
30.0,0.12884559299295112
31.0,0.0651056265288815
32.0,0.12325048312692649
33.0,0.059414926805470426
34.0,0.11095109078656944
35.0,0.08820055015139525
36.0,0.058991467097105094
37.0,0.12350672454032859
38.0,0.05708268121633726
39.0,0.08062460635978894
40.0,0.0618231750359485
41.0,0.04443031458980474
42.0,0.124592620061842
43.0,0.049363045411114366
44.0,0.08405720974538382
45.0,0.04451601760088414
46.0,0.03792044201092028
47.0,0.05521314312061628
48.0,0.04151787685419581
49.0,0.031757369463956055
50.0,0.04107677283633213
51.0,0.020026204471958083
52.0,0.032078303267599445
53.0,0.015682467097424553
54.0,0.0351690268013899
55.0,0.018375729674282137
56.0,0.0166078860468618
57.0,0.021201185518330872
58.0,0.009501628005910732
59.0,0.01025024846981882
60.0,0.006714697901609425
61.0,0.0035782594094485444
62.0,0.006245787161738671
63.0,0.0024258143214162405
64.0,0.0011062753547380693
65.0,0.0009103256440213518
66.0,0.00030305375923009265
67.0,0.0003010548259217435
68.0,0.0002478148676474621
69.0,8.692827756655167e-5
70.0,0.0001084273241376066
71.0,5.510460127321998e-5
72.0,2.1221655941002715e-5
73.0,1.7102309193395645e-5
74.0,2.6236269284001655e-6
75.0,1.912845635754149e-6
76.0,6.312036171624697e-7
77.0,8.551055852374841e-8
78.0,6.744545013811156e-8
79.0,1.6016623599401723e-8
80.0,3.4422084126679085e-9


==> plots/iteration-numbers/data/cg_asm1_30-1-8.csv <==
1.0,0.30179665196172195
2.0,0.03517523850718495
3.0,0.02001166928297899
4.0,0.06517571574577297
5.0,0.04079382531926413
6.0,0.033396613447788076
7.0,0.020649637848750756
8.0,0.00502033945240604
9.0,0.006856819626300915
10.0,0.004965518510789252
11.0,0.0020337450643142336
12.0,0.0010584985119271003
13.0,4.609836650517114e-5
14.0,5.268375861691793e-7
15.0,6.2839070055787e-8
16.0,3.3396666320526404e-9


==> plots/iteration-numbers/data/cg_asm2_10-1-128.csv <==
1.0,3.0306453138195275
2.0,2.5643838865825925
3.0,0.9065333255740886
4.0,0.1898518499559899
5.0,0.04540649806754677
6.0,0.013675496696889645
7.0,0.013347842849490298
8.0,0.0067941017229356145
9.0,0.0034098481652906657
10.0,0.0024574355037602484
11.0,0.0010195202520616158
12.0,0.0007797613688537121
13.0,0.0004622516604828968
14.0,0.00024548178050374044
15.0,0.00013934926292885212
16.0,9.72182827843902e-5
17.0,4.88967692143638e-5
18.0,2.3692428834435193e-5
19.0,1.7584667700759357e-5
20.0,6.010932219339024e-6
21.0,4.22900117822753e-6
22.0,1.7998160747933478e-6
23.0,1.148981633154756e-6
24.0,1.141856702566388e-6
25.0,3.5289170983669283e-7
26.0,2.628265008373962e-7
27.0,1.6037264797245552e-7
28.0,5.169234179876061e-8
29.0,3.809421949554318e-8
30.0,2.3695859544994535e-8
31.0,1.0536508784029476e-8
32.0,1.1288350922034714e-8
33.0,3.333735267841012e-9


==> plots/iteration-numbers/data/cg_asm2_10-1-16.csv <==
1.0,0.46668241300205593
2.0,0.20950563892499127
3.0,0.34743086180451643
4.0,0.041377680904247746
5.0,0.00983032807200835
6.0,0.0014051762870578052
7.0,0.0009693572525916947
8.0,0.0007742196689923061
9.0,0.00045844557617485086
10.0,0.0002358844697118813
11.0,0.00014369042252478136
12.0,5.442327686740208e-5
13.0,1.5170265044892133e-5
14.0,1.0230837935590682e-5
15.0,3.7212241595891344e-6
16.0,1.4483035771687136e-6
17.0,1.5115407690363102e-6
18.0,3.1820459464744437e-7
19.0,1.8162571071872042e-7
20.0,5.946757401349824e-8
21.0,1.5213940681373132e-8
22.0,3.77904425764554e-9


==> plots/iteration-numbers/data/cg_asm2_10-1-2.csv <==
1.0,0.33542854393318156
2.0,0.010710003973568766
3.0,0.005361532318558855
4.0,0.0007195251847431709
5.0,7.400690865082726e-8
6.0,5.466558276007189e-13


==> plots/iteration-numbers/data/cg_asm2_10-1-256.csv <==
1.0,6.138956601127941
2.0,4.4761202218951714
3.0,0.9443392224284822
4.0,0.24354837179779196
5.0,0.06509148783284764
6.0,0.02134737029725463
7.0,0.021527633418942024
8.0,0.01029097570973
9.0,0.005367956607717256
10.0,0.0035539346147367666
11.0,0.0013769780862340703
12.0,0.0012313155670440926
13.0,0.0006132723997679261
14.0,0.00034077870124320806
15.0,0.0002402180627229185
16.0,0.00014252660999891303
17.0,7.327178927644751e-5
18.0,3.9627518576808324e-5
19.0,2.6551221289723647e-5
20.0,9.3628733684608e-6
21.0,6.899541327522308e-6
22.0,2.8689233933877368e-6
23.0,1.7993490408432176e-6
24.0,1.8094199765197327e-6
25.0,5.421141510006505e-7
26.0,4.2120812054300546e-7
27.0,2.45787337935793e-7
28.0,8.058650764695372e-8
29.0,5.934916031318067e-8
30.0,3.8194449959817844e-8
31.0,1.6817158358619312e-8
32.0,1.7394400444967353e-8
33.0,5.18930197196297e-9


==> plots/iteration-numbers/data/cg_asm2_10-1-32.csv <==
1.0,0.7341828581050508
2.0,0.6117875301478732
3.0,0.6316466029703307
4.0,0.06927943984646365
5.0,0.019316405946813792
6.0,0.003429006485731892
7.0,0.002736453854923924
8.0,0.0017812480546278418
9.0,0.0008462506718602979
10.0,0.0006939807547395422
11.0,0.0004204318804838145
12.0,0.000162492895462312
13.0,0.00011448248650460462
14.0,5.9424870600369295e-5
15.0,1.9956520865112173e-5
16.0,1.9094571388595818e-5
17.0,9.89681653819045e-6
18.0,4.297355202600957e-6
19.0,4.217878798561158e-6
20.0,1.1920948827288664e-6
21.0,8.682853747327177e-7
22.0,3.688361931884786e-7
23.0,1.705561575766279e-7
24.0,1.4870146964626913e-7
25.0,7.153569872721389e-8
26.0,3.114739076219703e-8
27.0,2.2788972496172327e-8
28.0,6.451292017944304e-9


==> plots/iteration-numbers/data/cg_asm2_10-1-4.csv <==
1.0,0.3603243315325003
2.0,0.03040897452805929
3.0,0.03778886129851613
4.0,0.01953888469162614
5.0,0.0016403492953636798
6.0,0.00048640901489981563
7.0,2.9878957621138146e-5
8.0,3.046699744074131e-8
9.0,7.360847815802171e-11


==> plots/iteration-numbers/data/cg_asm2_10-1-64.csv <==
1.0,1.467694035757074
2.0,1.419756979407333
3.0,0.828433749461847
4.0,0.12155413636019075
5.0,0.030749529086220074
6.0,0.007901750352557415
7.0,0.007171075504807941
8.0,0.004039151063271152
9.0,0.0020027081919002324
10.0,0.0015843743746375685
11.0,0.0007472781982564181
12.0,0.00043343710027374813
13.0,0.00029543169789392854
14.0,0.00015706595337634306
15.0,6.634914269938086e-5
16.0,5.4752552932180274e-5
17.0,2.9373154783412776e-5
18.0,1.2594464174018985e-5
19.0,1.0404854508085903e-5
20.0,3.4298775062273707e-6
21.0,2.303965551277559e-6
22.0,9.758215179864743e-7
23.0,6.324901882714184e-7
24.0,6.063948327747843e-7
25.0,2.0358399781987026e-7
26.0,1.3641890588568102e-7
27.0,9.112166150981925e-8
28.0,2.867579077299166e-8
29.0,2.0651799990543378e-8
30.0,1.1907325115338114e-8
31.0,5.454383637069809e-9


==> plots/iteration-numbers/data/cg_asm2_10-1-8.csv <==
1.0,0.38911237362149637
2.0,0.06940829089171059
3.0,0.13836202274162712
4.0,0.029091953580028106
5.0,0.004712247920227578
6.0,0.0015534950779651196
7.0,0.000707468339135696
8.0,0.0006244627716606524
9.0,0.00028031634313189764
10.0,2.4093160570927897e-5
11.0,4.018460648205077e-6
12.0,2.3112757577368905e-6
13.0,6.222292576233291e-8
14.0,2.4451162754616458e-9


==> plots/iteration-numbers/data/cg_asm2_30-1-128.csv <==
1.0,1.3183286653150383
2.0,1.4079579909465825
3.0,2.179563168666058
4.0,0.29494003188169343
5.0,0.14952454055033854
6.0,0.04650719026107745
7.0,0.012366833390220247
8.0,0.021892302041863296
9.0,0.01692071123697944
10.0,0.0044016262947830145
11.0,0.007360702199636793
12.0,0.005484249606961707
13.0,0.001941528067118319
14.0,0.0023426224715115797
15.0,0.0021223196068071606
16.0,0.000852411651183058
17.0,0.0006151822447730553
18.0,0.0006479046059219136
19.0,0.0005185725493216196
20.0,0.0001289941579105208
21.0,0.00023678864976253068
22.0,0.0001241187704921458
23.0,5.205821890682572e-5
24.0,7.927062432717394e-5
25.0,5.6305032086600796e-5
26.0,1.7796071380185695e-5
27.0,2.131706635542396e-5
28.0,1.265597757988044e-5
29.0,4.041171681456758e-6
30.0,8.455232608867717e-6
31.0,2.764927239358154e-6
32.0,2.033810597249854e-6
33.0,2.373434060712367e-6
34.0,1.42937801725669e-6
35.0,7.295062370781711e-7
36.0,6.495988614149676e-7
37.0,5.461067334227265e-7
38.0,3.665832720554063e-7
39.0,1.2946525157563789e-7
40.0,2.183114784471542e-7
41.0,1.0308188627675094e-7
42.0,5.896695451581774e-8
43.0,4.897581897959763e-8
44.0,4.469072371580378e-8
45.0,1.5516938516216076e-8
46.0,1.5638916879031776e-8
47.0,1.3113663978800487e-8
48.0,6.01244487347494e-9


==> plots/iteration-numbers/data/cg_asm2_30-1-16.csv <==
1.0,0.3455750995448932
2.0,0.06065323965218882
3.0,0.18514182076493263
4.0,0.16113276916197908
5.0,0.08592323615142175
6.0,0.014906342554405325
7.0,0.006151307954435813
8.0,0.0016841135718795093
9.0,0.0020169546276988647
10.0,0.001116157869757486
11.0,0.0003485870690066466
12.0,0.0006803216534175896
13.0,0.0004373857552302767
14.0,0.00017236092702282803
15.0,0.00016264910442373413
16.0,0.0001670520131394228
17.0,3.328677192783734e-5
18.0,3.7102764733653374e-5
19.0,3.8432176920067566e-5
20.0,1.5698207183815942e-5
21.0,6.173572408172418e-6
22.0,1.0608352636978013e-5
23.0,5.453090784560335e-6
24.0,1.811348670747124e-6
25.0,1.8967182996441825e-6
26.0,3.0212685250702565e-7
27.0,1.1198302085688775e-7
28.0,5.3697978342546194e-8
29.0,3.493436764854782e-8
30.0,7.616596839261245e-9


==> plots/iteration-numbers/data/cg_asm2_30-1-2.csv <==
1.0,0.3308405650482251
2.0,0.021016382586434755
3.0,0.003823746832262749
4.0,0.000687546357513186
5.0,6.111058107407417e-5
6.0,6.208727210492067e-5
7.0,1.032242564745801e-6
8.0,5.258098030306654e-9


==> plots/iteration-numbers/data/cg_asm2_30-1-256.csv <==
1.0,2.635146140018214
2.0,3.883972437945929
3.0,2.8677032878069935
4.0,0.32991755340282836
5.0,0.1730435452524207
6.0,0.06992165896404022
7.0,0.01819602553456261
8.0,0.035740436377372654
9.0,0.021955019350177962
10.0,0.008292972572683284
11.0,0.010782476233531058
12.0,0.009049999978788196
13.0,0.0027341406796953
14.0,0.003462675300555771
15.0,0.0030797398766290993
16.0,0.0014394069866654278
17.0,0.0009359965066711216
18.0,0.0010488910876932515
19.0,0.0008302374654479823
20.0,0.00021250074687143353
21.0,0.00037373570448714206
22.0,0.00020511593531756544
23.0,6.872448795171408e-5
24.0,0.00011918318929159401
25.0,7.325754059695433e-5
26.0,3.3146206546131555e-5
27.0,3.2018519554275244e-5
28.0,1.9593163459340265e-5
29.0,6.516544125544436e-6
30.0,1.3686675701353106e-5
31.0,3.7088757988259785e-6
32.0,2.70017177789286e-6
33.0,3.9062928604862665e-6
34.0,2.0771461920046204e-6
35.0,1.0276534209188907e-6
36.0,1.0418521599975428e-6
37.0,6.624584296655031e-7
38.0,4.714853299701634e-7
39.0,2.497543820797891e-7
40.0,3.0550895926653816e-7
41.0,1.726875690217394e-7
42.0,1.0003459799709192e-7
43.0,7.294034258279606e-8
44.0,8.371440608223363e-8
45.0,2.5505266463069373e-8
46.0,2.1105451215127616e-8
47.0,2.216739180918462e-8
48.0,9.666752688602352e-9


==> plots/iteration-numbers/data/cg_asm2_30-1-32.csv <==
1.0,0.431148327799788
2.0,0.13039964846772384
3.0,0.5117458915243428
4.0,0.23854176143055963
5.0,0.09807717932494034
6.0,0.01629704139801527
7.0,0.006994834385788342
8.0,0.00425405728570216
9.0,0.004615558938459942
10.0,0.002074789355337141
11.0,0.001100838750459814
12.0,0.0018448587033190545
13.0,0.0008802583431681058
14.0,0.00048810587401809994
15.0,0.0005039939528837712
16.0,0.0003955095112611739
17.0,0.00010766917298368257
18.0,0.0001446423128416755
19.0,0.00012302145941463485
20.0,3.932280903830644e-5
21.0,4.75006287582949e-5
22.0,4.9809055060322746e-5
23.0,1.8929702200741338e-5
24.0,1.4086243052916821e-5
25.0,1.704987415187597e-5
26.0,6.140049763505018e-6
27.0,2.937937489045317e-6
28.0,3.3855710848368037e-6
29.0,1.2487200165162344e-6
30.0,1.5387996848887266e-6
31.0,1.0283055317679108e-6
32.0,7.908486407989247e-7
33.0,3.1009864879580394e-7
34.0,3.878253338759237e-7
35.0,2.837134865121443e-7
36.0,1.6349779002147698e-7
37.0,6.604640053701524e-8
38.0,8.25264010573482e-8
39.0,2.9227046193157508e-8
40.0,1.724338282306115e-8
41.0,1.4488515955914772e-8
42.0,5.703741094350794e-9


==> plots/iteration-numbers/data/cg_asm2_30-1-4.csv <==
1.0,0.3288512248074492
2.0,0.03309965424376405
3.0,0.028652897178839374
4.0,0.017073326337020876
5.0,0.03245292023071442
6.0,0.0044593468602034305
7.0,0.0011041320197745091
8.0,0.000922896881678462
9.0,0.00014860268132263244
10.0,4.150227665766714e-6
11.0,4.070848973603013e-7
12.0,8.112560131335623e-9


==> plots/iteration-numbers/data/cg_asm2_30-1-64.csv <==
1.0,0.6923324913081302
2.0,0.41419331247408697
3.0,1.2695263500691158
4.0,0.27370267127170816
5.0,0.11939964838705944
6.0,0.027058049385402752
7.0,0.008922653185944908
8.0,0.01117158827471123
9.0,0.010632589305295951
10.0,0.002379173139619076
11.0,0.003956439933157828
12.0,0.003189322109072414
13.0,0.0014448927097184241
14.0,0.001300245850479133
15.0,0.0013062591116931592
16.0,0.0004334247377182861
17.0,0.00036296783121957544
18.0,0.0003619942948927715
19.0,0.00026743647382803054
20.0,7.598031161662431e-5
21.0,0.0001300846467947573
22.0,7.70156365955582e-5
23.0,3.625444988349339e-5
24.0,4.4357937840375586e-5
25.0,3.723666315799753e-5
26.0,8.267709053962479e-6
27.0,1.380308931265513e-5
28.0,7.04710829506037e-6
29.0,2.4280827164242035e-6
30.0,4.339708088894544e-6
31.0,2.0422961749495534e-6
32.0,1.4810571587983407e-6
33.0,1.0946812385636672e-6
34.0,9.40661058174125e-7
35.0,5.498306655829802e-7
36.0,3.320576632220525e-7
37.0,3.316207963764535e-7
38.0,2.1996496703404293e-7
39.0,6.366581965909644e-8
40.0,1.2516002236595952e-7
41.0,5.376775803985166e-8
42.0,3.0133122764193444e-8
43.0,2.9479237342988732e-8
44.0,2.2259462445072002e-8
45.0,7.826067535703979e-9


==> plots/iteration-numbers/data/cg_asm2_30-1-8.csv <==
1.0,0.3275645361826543
2.0,0.04176067088627255
3.0,0.06921471803225074
4.0,0.06819488763123616
5.0,0.06887577101000719
6.0,0.01634038370862807
7.0,0.005120042326408035
8.0,0.0012317890011095177
9.0,0.001228228631135718
10.0,0.0010494816534254246
11.0,0.0001566272777348303
12.0,0.00011369432681635043
13.0,0.00011429397950604439
14.0,1.9217862992592175e-5
15.0,2.4191737650111975e-5
16.0,4.994450689525742e-6
17.0,5.640729624691948e-7
18.0,1.527784544919365e-8
19.0,1.2476169506044107e-9


==> tables/data-iteration-numbers.csv <==
Lx,10-1,10-2,10-3,20-1,20-2,20-3,30-1,30-2,30-3
2,5/6,4/5,4/5,6/7,6/6,5/6,8/8,6/7,6/7
4,7/9,6/8,6/8,9/11,8/9,7/9,11/12,9/11,9/10
8,11/14,10/13,10/12,14/17,12/15,11/15,16/19,14/17,13/15
16,19/22,17/19,15/17,23/26,20/23,19/21,26/30,23/25,21/23
32,32/28,28/23,25/21,40/36,35/31,32/27,44/42,40/35,37/30
64,56/31,48/25,43/21,70/40,61/33,56/27,80/45,70/38,63/31
128,100/33,88/25,79/22,129/42,111/34,100/28,149/48,129/38,115/32
256,188/33,164/25,149/22,241/42,208/34,187/28,285/48,241/38,217/34


==> tables/data-union.csv <==
L,ras1_it_outer,ras1_maxit_inner,ras1_sumit_inner,ras2_it_outer,ras2_maxit_inner,ras2_sumit_inner,cgasm2_it_outer,cgasm2_maxit_inner,cgasm2_sumit_inner,gmresras2_it_outer,gmresras2_maxit_inner,gmresras2_sumit_inner
1,5,31,138,5,17,77,5,14,69,5,12,57
2,5,158,679,5,95,409,5,17,83,5,14,68
4,4,525,1778,4,128,441,4,24,88,4,19,72
8,5,1943,7623,5,147,602,5,33,157,5,27,124
16,5,7517,28139,5,158,654,5,41,198,5,35,172
32,4,10000,40000,4,165,596,4,60,238,4,51,195
64,0,0,0,4,171,629,4,73,281,4,55,212
128,0,0,0,4,176,654,4,76,287,4,55,205

